Thermal Analysis of PEM Fuel Cell and Lithium Ion Battery Pack in Confined Space

Hybrid energy storage systems (HESS) have carved a niche in the industry. HESS improve the system efficiency, reduce the overall cost and increase the lifespan of the system. The proton exchange membrane (PEM) fuel cell is hybridized with Li-ion batteries (LIB) for vehicular applications, robotic applications etc. In applications which have geometrical space constraints, the temperature of the energy storage elements is influenced by convective heat transfer. In this paper the thermal analysis of the geometry of PEM-LIB hybrid system is carried out using COMSOL Multiphysics Software package for different discharge rates (C rates) of the LIB and different voltages of the PEM cell. The additional rise in temperature of the LIB pack when placed in close proximity with PEM cell was in the range of 0.03-0.6$^0$C at 4C. The cell temperature of the LIB pack increased with increase in C rate and decrease in PEM cell voltage.

==> plots/0_4V_values.txt <==
% Model:              hybrid.mph
% Version:            COMSOL 5.5.0.359
% Date:               Jul 27 2020, 18:38
% Table:              Accumulated Probe Table 2 - 
% C_rate                 Time (h) (h)             Cell 1 (degC), Temperature Cell 1Cell 2 (degC), Temperature Cell 2Cell 3 (degC), Temperature Cell 3Cell 1 (V), Cell Potential 1Cell 2 (V), Cell Potential 2Cell 3 (V), Cell Potential 3
4                        0                        20.000018696496966       20.00001869650481        20.000018696496852       4.105848665720511        4.1058486657205435       4.105848665720511
4                        0.2                      29.678992429290247       30.933302879267785       29.678934598526723       3.6926621719457375       3.699121692656855        3.692661866554608
6                        0                        20.000022941358395       20.000022941364193       20.00002294135885        4.077518909902596        4.077518909902623        4.077518909902599
6                        0.13333333333333333      32.375728159603          33.41353489598191        32.375676168027326       3.6548372770510587       3.661281589351851        3.6548369487533634
8                        0                        20.000026404284426       20.000026404288292       20.000026404285563       4.054407884898611        4.054407884898629        4.054407884898617
8                        0.1                      34.89112122441651        35.7871879725397         34.891074048469534       3.6245784901477607       3.6308385847712508       3.6245781568986835


==> plots/0_4_4C_values.txt <==
% Model:              hybrid.mph
% Version:            COMSOL 5.5.0.359
% Date:               Jul 27 2020, 19:07
% Table:              Probe Table 1 - 
% Time (h)                                        Cell 1 (degC)                                     Cell 2 (degC)                                     Cell 3 (degC)                                     Cell 1 (V)                                        Cell 2 (V)                                        Cell 3 (V)                                        Temperature (degC), FuelCell_temperature
0                                                 20.000018696496966                                20.00001869650481                                 20.000018696496852                                4.105848665720511                                 4.1058486657205435                                4.105848665720511                                 NaN
1.6841492390840007E-4                             20.012266956217275                                20.01226999095735                                 20.012266956323856                                4.073479169867453                                 4.07347918364288                                  4.073479169867938                                 NaN
3.3682984781680013E-4                             20.0233207972193                                  20.023329610995802                                20.023320797483336                                4.056292880221534                                 4.056292921458665                                 4.056292880222772                                 NaN
6.736596956336003E-4                              20.04683071661242                                 20.04685820544762                                 20.046830717164823                                4.032830936698682                                 4.032831065321858                                 4.032830936701284                                 NaN
0.0013473193912672005                             20.09630646178539                                 20.09642747555796                                 20.096306460787957                                4.013058228348319                                 4.013058831184232                                 4.013058228343462                                 NaN
0.002694638782534401                              20.195660288860722                                20.196157423726902                                20.19566027352056                                 3.989836014964721                                 3.989838380475312                                 3.9898360148920498                                NaN
0.005389277565068802                              20.390116119844492                                20.39209079465985                                 20.390116030373633                                3.970684730236283                                 3.970693533215334                                 3.9706847298379215                                NaN
0.008083916347603203                              20.573582699432222                                20.57772432395376                                 20.573582493270237                                3.9647700908400303                                3.964788020032014                                 3.9647700899483165                                NaN
0.013473193912672004                              20.911801324083797                                20.922712003894105                                20.911800743960953                                3.957042653642374                                 3.9570904414256427                                3.957042651102546                                 NaN
0.018862471477740807                              21.230448097637804                                21.250422298611568                                21.230447017328743                                3.950690892275862                                 3.950776427612284                                 3.9506908876499875                                NaN
0.02964102660787841                               21.794025159137675                                21.83974591464397                                 21.79402268402248                                 3.9496904326010838                                3.949874474104016                                 3.9496904226332954                                NaN
0.04041958173801602                               22.318306563733017                                22.39674157191706                                 22.31830235027695                                 3.9490784504795897                                3.9493929134531                                   3.949078433571981                                 NaN
0.051198136868153624                              22.828099603909777                                22.94560079366147                                 22.828093352758003                                3.948025058371807                                 3.9484878377801595                                3.948025033718122                                 NaN
0.07119813686815363                               23.90336918964249                                 24.109005073304218                                23.903358039896204                                3.9307791121495073                                3.9316513265912336                                3.9307790647419147                                NaN
0.09119813686815363                               24.980433264817464                                25.305835920780737                                24.980416238790497                                3.9158327028118887                                3.9171332284404663                                3.9158326344186025                                NaN
0.11119813686815362                               26.055596202515176                                26.5220718682354                                  26.055572465907574                                3.8915148522610195                                3.893571284590417                                 3.891514746745277                                 NaN
0.13119813686815363                               27.179999387535872                                27.808496531851347                                27.179968196978223                                3.847326030779383                                 3.850048678187452                                 3.8473258940731236                                NaN
0.15119813686815362                               28.14290399192737                                 28.944485491485125                                28.142864960018017                                3.8136863781540526                                3.816959659473556                                 3.813686216363113                                 NaN
0.1711981368681536                                28.841669683413784                                29.828592178363238                                28.841622670535116                                3.779556817257917                                 3.783521955366231                                 3.7795566247737735                                NaN
0.19119813686815362                               29.45859186151756                                 30.63290251695412                                 29.45853714255327                                 3.7214420943067843                                3.7267850693883084                                3.7214418394861104                                NaN
0.2111981368681536                                29.959396212759657                                31.315486096854954                                29.959334423021062                                3.6415552179565593                                3.6485374752224238                                3.6415548910985507                                NaN


==> plots/0_4_6c.txt <==
% Model:              hybrid.mph
% Version:            COMSOL 5.5.0.359
% Date:               Jul 27 2020, 20:54
% Table:              Probe Table 1 - 
% Time (h)                                        Cell 1 (degC)                                     Cell 2 (degC)                                     Cell 3 (degC)                                     Cell 1 (V)                                        Cell 2 (V)                                        Cell 3 (V)
0                                                 20.000038674582754                                20.000038674598613                                20.000038674581788                                4.077418394197151                                 4.077418394197223                                 4.077418394197147
1.5218951071534136E-8                             20.00004016242275                                 20.000040162440257                                20.000040162421328                                4.077406902704883                                 4.077406902704962                                 4.077406902704877
4.565685321460241E-8                              20.000043138112687                                20.000043138133208                                20.00004313811371                                 4.077383931967959                                 4.077383931968051                                 4.0773839319679634
1.0653265750073895E-7                             20.000049089514903                                20.000049089539516                                20.00004908951422                                 4.077338039407647                                 4.077338039407757                                 4.077338039407644
2.28284266073012E-7                               20.00006099242762                                 20.000060992461897                                20.00006099242779                                 4.077246449328735                                 4.077246449328888                                 4.077246449328735
4.717874832175582E-7                              20.000084798831665                                20.00008479889624                                 20.000084798831267                                4.077064044471347                                 4.077064044471637                                 4.077064044471345
9.587939175066505E-7                              20.000132415068776                                20.000132415223163                                20.000132415069572                                4.076702297551177                                 4.0767022975518685                                4.076702297551179
1.9328067860848352E-6                             20.000227669808226                                20.000227670273375                                20.000227669808794                                4.075990755787908                                 4.075990755789996                                 4.07599075578791
3.880832523241204E-6                              20.000418332309096                                20.000418333895993                                20.000418332306992                                4.074613211306322                                 4.074613211313454                                 4.074613211306313
5.8288582603975735E-6                             20.000609231911312                                20.000609235178274                                20.00060923190955                                 4.0732790535503565                                4.073279053565046                                 4.0732790535503485
9.724909734710312E-6                              20.00099248216435                                 20.00099249125884                                 20.000992482165827                                4.070768751127531                                 4.070768751168513                                 4.070768751127538
1.7517012683335788E-5                             20.001766501191582                                20.001766530999646                                20.001766501190616                                4.066277905155521                                 4.0662779052907                                   4.066277905155516
3.310121858058674E-5                              20.003351026015764                                20.00335113421471                                 20.00335102601707                                 4.0588405600015065                                4.058840560500026                                 4.058840560001512
6.426963037508865E-5                              20.006661658785674                                20.006662077738213                                20.00666165879943                                 4.04762163630145                                  4.047621638293869                                 4.047621636301516
9.543804216959055E-5                              20.010082468257963                                20.010083359444707                                20.010082468291046                                4.038850074905059                                 4.038850079200937                                 4.038850074905218
1.5777486575859438E-4                             20.017211692905846                                20.017214186631918                                20.017211693007425                                4.026870256187395                                 4.026870268665011                                 4.026870256187902
2.201116893475982E-4                              20.024574582174125                                20.024579367506533                                20.024574582373816                                4.017053122237991                                 4.017053146779787                                 4.017053122239013
3.4478533652560584E-4                             20.039915691845124                                20.039927863434343                                20.039915692292993                                4.003336946112136                                 4.003337008084596                                 4.003336946114421
4.6945898370361343E-4                             20.05539570993716                                 20.05541813137029                                 20.05539571064861                                 3.9942289700483062                                3.994229086684537                                 3.9942289700520246
7.188062780596287E-4                              20.08784431247483                                 20.08789894895932                                 20.08784431350358                                 3.9802016511368707                                3.9802019387795595                                3.980201651142354
9.68153572415644E-4                               20.120474717451202                                20.120573475148603                                20.120474718394405                                3.9694072852050772                                3.9694078172808425                                3.9694072852103486
0.0012175008667716595                             20.15326217777624                                 20.153416983910176                                20.15326217810133                                 3.961892592455349                                 3.9618933853805887                                3.9618925924572648
0.0017161954554836898                             20.219458587751603                                20.219754129362514                                20.219458585319956                                3.951460176810887                                 3.951461676976107                                 3.951460176799069
0.0022148900441957206                             20.285847393576773                                20.28632873026254                                 20.28584738579906                                 3.9439466824071117                                3.943949004819063                                 3.9439466823701252
0.0032122792216197817                             20.414736358518667                                20.415727134550536                                20.414736331093764                                3.938174024639479                                 3.938178705307289                                 3.9381740245106425
0.004209668399043843                              20.540205790424352                                20.54188559807318                                 20.540205731427307                                3.93498006012929                                  3.9349880438929214                                3.9349800598502283
0.005207057576467904                              20.663216065055735                                20.665759649853555                                20.663215962916922                                3.9321468536091557                                3.9321590024785356                                3.9321468531233914
0.006204446753891965                              20.78469831895609                                 20.78827666065962                                 20.784698162666018                                3.929557648997014                                 3.9295748120471274                                3.929557648250246
0.007201835931316027                              20.903840314106446                                20.90862016936893                                 20.903840093180975                                3.927142240409643                                 3.9271652509604653                                3.927142239349725
0.008199225108740087                              21.021078405269293                                21.027222845220592                                21.021078109690848                                3.924862171607277                                 3.924891848457961                                 3.924862170184042
0.010194003463588211                              21.25240079113854                                 21.261749274990223                                21.25240031821113                                 3.9219930028407664                                3.922034974231211                                 3.921993000718342
0.012188781818436334                              21.474790210376398                                21.487956101227667                                21.47478952420829                                 3.922112154683319                                 3.922171161274753                                 3.9221121516089603
0.014183560173284458                              21.689021305701203                                21.70658965634823                                 21.689020372913262                                3.92223701334936                                  3.9223156063942297                                3.922237009177281
0.01617833852813258                               21.897415874994863                                21.919949584662163                                21.897414664250277                                3.9223675445575608                                3.9224681575618154                                3.9223675391521216
0.018173116882980702                              22.099668098613904                                22.127705818453194                                22.099666580486428                                3.922495155428197                                 3.9226200989905142                                3.922495148663073
0.02016789523782882                               22.29714943758762                                 22.331209583103885                                22.297147584254105                                3.9225671132958193                                3.9227194153561085                                3.9225671050081825
0.02415745194752507                               22.67935838977928                                 22.726881833307118                                22.679355791503497                                3.922467207597586                                 3.9226792072527368                                3.92246719600447
0.028147008657221313                              23.04928194281797                                 23.112128448522014                                23.049278503197115                                3.9222774778919325                                3.9225549359769696                                3.9222774627005523
0.03213656536691756                               23.413442604342606                                23.493416226471425                                23.413438231527095                                3.9205576148230326                                3.9209348434442584                                3.9205575941853703
0.03612612207661381                               23.787137916689346                                23.886115782346224                                23.78713251652954                                 3.914766485884173                                 3.9152491714182274                                3.914766459524207
0.04011567878631005                               24.169796749083673                                24.286402592129036                                24.169790231461036                                3.909136057045786                                 3.909704486290736                                 3.9091360252916387
0.04809479220570254                               24.947033555306007                                25.109084162070303                                24.947024539637425                                3.8999952638911055                                3.900750184305801                                 3.89999522183986
0.05607390562509503                               25.737939247357644                                25.953814904880403                                25.737927389501124                                3.892391559033835                                 3.893384597035349                                 3.892391504345392
0.06405301904448753                               26.534710393078115                                26.811554254796306                                26.534695365575317                                3.8818578920909688                                3.883217795805019                                 3.881857817972891
0.07203213246388002                               27.347808799255176                                27.69232548176285                                 27.34779029826501                                 3.8624968960206445                                3.8643360356314505                                3.8624967966964894
0.0800112458832725                                28.18674169138336                                 28.6049501388826                                  28.186719430764924                                3.836923037091471                                 3.8391592131268966                                3.8369229172513597
0.09596947272205748                               29.772563838329233                                30.36014132791803                                 29.772533146706053                                3.7973734994664943                                3.800186959623552                                 3.797373351077046
0.11596947272205749                               31.247848654310133                                32.05878276126771                                 31.24780632187111                                 3.7410891312309507                                3.7455160223018185                                3.741088897143002
0.1322238550138157                                32.31006739878552                                 33.32166413534691                                 32.31001595076816                                 3.6622162493180106                                3.6684886952794313                                3.6622159244526564
0.13945180480645242                               32.77190872795535                                 33.86549196122007                                 32.77185334589802                                 3.6100086979748225                                3.6189689138060155                                3.610008137997248
0.14306577970277073                               33.05837867310089                                 34.19410938741822                                 33.05832144742698                                 3.547482987797112                                 3.560870640625093                                 3.547482284328185
0.14577010500037754                               33.37388609767555                                 34.537947458518886                                33.373827668122715                                3.4585521593427107                                3.4814932991829566                                3.458550980404028
0.1477922772021097                                33.72029642235634                                 34.89384366003708                                 33.72023727463858                                 3.3328106485593705                                3.366276976978398                                 3.332808925911037
0.14952842825330667                               34.174824858876605                                35.35883161996401                                 34.17476534981046                                 3.136810583384932                                 3.1929756013897945                                3.1368076951734505
0.15126457930450363                               34.90143628429479                                 36.08282560432616                                 34.901376846389894                                2.8205350501560056                                2.911591848417993                                 2.8205303667089763
0.1530007303557006                                36.083187875058                                   37.20544462921214                                 36.083129212445044                                2.3459232634189005                                2.4866991166162924                                2.345915909592648
0.1547368814068976                                37.73110414448587                                 38.76414506030102                                 37.73104697235533                                 1.6448646666875955                                1.8630137577935058                                1.644852979341666
0.15820918350929153                               41.435319516486516                                42.382335695345546                                41.43526553839729                                 1.2686314950634912                                1.271205673210851                                 1.2686313452530544
0.1611695566410841                                44.44689618071038                                 45.3598887397622                                  44.44684411723125                                 1.2764502905584378                                1.2786145894834444                                1.276450164486279
0.16373523535982223                               46.50322285693568                                 47.42735774604705                                 46.50317101896667                                 1.2811968517428578                                1.2831838511547673                                1.2811967378113331
0.16604434620668657                               47.965437659480585                                48.96664740034265                                 47.965385004010045                                1.2843009936715335                                1.2863045255227563                                1.2843008857525662
0.16835345705355087                               48.88285030914858                                 49.95209027972993                                 48.8827955677944                                  1.2861405029630526                                1.2881847576311065                                1.286140395597897
0.1706625679004152                                49.39017641619                                    50.55419552987729                                 49.39011865006978                                 1.2871235194345323                                1.2892906494142469                                1.2871234088605457
0.1729716787472795                                49.60568932125483                                 50.85381381193463                                 49.605627909020654                                1.2875339224346003                                1.2898292114829761                                1.287533806089721
0.17528078959414384                               49.65219730656378                                 50.98251204370382                                 49.65213193399563                                 1.2876219330921024                                1.290058191216989                                 1.28762180952018
0.17758990044100817                               49.55081388217428                                 50.96525602241621                                 49.55074432657409                                 1.2874298247451301                                1.2900275708751845                                1.2874296926255995
0.17989901128787247                               49.394519084043736                                50.893228348820685                                49.39444533050306                                 1.2871318311479778                                1.2898994871993565                                1.2871316900007446
0.1822081221347368                                49.220831232608134                                50.803101575069775                                49.22075334677578                                 1.2867980451283472                                1.289738597402796                                 1.2867978948260683
0.1845172329816011                                49.04227319830295                                 50.70711094002917                                 49.04219126935163                                 1.2864519888043402                                1.2895664767955353                                1.2864518293397806
0.18682634382846544                               48.863020820082056                                50.60933880504365                                 48.862934941851904                                1.2861015925936594                                1.2893903487315466                                1.2861014239987894
0.18913545467532977                               48.68446289599194                                 50.511147518064945                                48.68437316150005                                 1.2857495454362076                                1.289212635572575                                 1.2857493677553196
0.1937536763690584                                48.33118206594594                                 50.31525618071561                                 48.331084888554585                                1.285044064492701                                 1.2888555963413393                                1.2850438687860881
0.19837189806278704                               47.98311479016587                                 50.120159766662425                                47.983010519662                                   1.2843372080952273                                1.2884966649488587                                1.2843369945703869
0.2076083414502443                                47.30303294845538                                 49.73305501689896                                 47.302915489251745                                1.2829216153091587                                1.2877744801257818                                1.2829213668169213


==> plots/0_4_8c.txt <==
% Model:              hybrid.mph
% Version:            COMSOL 5.5.0.359
% Date:               Jul 27 2020, 20:59
% Table:              Probe Table 1 - 
% Time (h)                                        Cell 1 (degC)                                     Cell 2 (degC)                                     Cell 3 (degC)                                     Cell 1 (V)                                        Cell 2 (V)                                        Cell 3 (V)
0                                                 20.000059349953233                                20.00005934997978                                 20.000059349953688                                4.05420669504563                                  4.0542066950457585                                4.054206695045632
1.521663171722559E-8                              20.00006163284968                                 20.0000616328781                                  20.0000616328482                                  4.054191377467915                                 4.054191377468051                                 4.054191377467908
4.564989515167677E-8                              20.00006619864871                                 20.00006619867719                                 20.000066198645698                                4.054160758637651                                 4.054160758637788                                 4.054160758637637
1.0651642202057912E-7                             20.00007533027764                                 20.000075330314985                                20.000075330275138                                4.054099586175445                                 4.054099586175624                                 4.054099586175434
2.2824947575838383E-7                             20.00009359373928                                 20.000093593792883                                20.00009359373996                                 4.053977501228459                                 4.053977501228716                                 4.053977501228462
4.717155832339933E-7                              20.000130121693417                                20.000130121794825                                20.00013012169569                                 4.053734364759414                                 4.053734364759902                                 4.053734364759425
9.586477981852122E-7                              20.00020318367433                                 20.000203183913186                                20.000203183674444                                4.053252174342398                                 4.053252174343547                                 4.053252174342399
1.93251222808765E-6                               20.000349347128974                                20.000349347843724                                20.000349347129315                                4.052303725029688                                 4.052303725033129                                 4.052303725029689
3.880241087892526E-6                              20.000641945695463                                20.000641948132397                                20.000641945694497                                4.050467528575609                                 4.050467528587347                                 4.050467528575604
5.827969947697401E-6                              20.000934965305987                                20.000934970320372                                20.00093496530411                                 4.048689166139119                                 4.048689166163285                                 4.048689166139112
9.72342766730715E-6                               20.00152358186233                                 20.001523595820743                                20.001523581860965                                4.045343078194961                                 4.045343078262415                                 4.0453430781949535
1.751434310652665E-5                              20.002714171612126                                20.002714217391485                                20.002714171610535                                4.039357122828954                                 4.039357123051933                                 4.039357122828946
3.309617398496566E-5                              20.00516017631128                                 20.005160342784677                                20.005160176314064                                4.029444152005626                                 4.029444152832553                                 4.02944415200564
6.425983574184366E-5                              20.010303734556715                                20.010304381610865                                20.010303734577064                                4.014811045935327                                 4.014811049251274                                 4.01481104593543
9.542349749872167E-5                              20.015605632870006                                20.015607010659494                                20.015605632919687                                4.00421824442811                                  4.004218251662915                                 4.004218244428369
1.577508210124777E-4                              20.026791922635653                                20.026795794539794                                20.026791922794303                                3.988261808282874                                 3.9882618295584926                                3.988261808283743
2.200781445262337E-4                              20.038395834705                                   20.03840328594015                                 20.03839583501457                                 3.977986809416967                                 3.9779868496521127                                3.9779868094186375
3.447327915537457E-4                              20.061977591156904                                20.06199650391676                                 20.061977591855054                                3.9637000544663397                                3.963700160605366                                 3.963700054470265
4.693874385812577E-4                              20.08614148827769                                 20.0861763342769                                  20.08614148938483                                 3.9531467389280865                                3.953146934428165                                 3.953146738934329
7.186967326362818E-4                              20.135370203248044                                20.135454650096335                                20.135370204833066                                3.93868233399937                                  3.9386827952633428                                3.938682334008115
9.680060266913058E-4                              20.184534244215172                                20.184686219735454                                20.184534245647626                                3.929816446651189                                 3.929817269327885                                 3.9298164466591445
0.0012173153207463297                             20.233620914134463                                20.233858243516977                                20.233620914596884                                3.923437521601522                                 3.923438822566459                                 3.9234375216044732
0.001715933908856378                              20.330402486560615                                20.330852170889273                                20.330402482743807                                3.916350203943798                                 3.9163525455664145                                3.9163502039244884
0.002214552496966426                              20.42492979836595                                 20.425656430754316                                20.42492978634425                                 3.9133659013147626                                3.91336958584584                                  3.913365901254485
0.003211789673186522                              20.611312021040135                                20.61279128925031                                 20.611311979547338                                3.908478915405546                                 3.90848648639432                                  3.9084789151946513
0.004209026849406618                              20.794228226928396                                20.796719547968053                                20.794228138721337                                3.904382546854239                                 3.904395387898117                                 3.9043825464022412
0.005206264025626715                              20.97488842360218                                 20.97864612120611                                 20.97488827200823                                 3.9007742329573776                                3.9007937114591282                                3.900774232175617
0.00620350120184681                               21.1522636511732                                  21.157535802641576                                21.152263420225324                                3.8988217346508613                                3.898847147627449                                 3.89882173353857
0.007200738378066907                              21.32513866054677                                 21.3321661095124                                  21.32513833502236                                 3.89896469248211                                  3.8989985289654605                                3.8989646909159013
0.008197975554287003                              21.494119824938764                                21.50313640148636                                 21.49411939036247                                 3.8991212269286057                                3.899164590778332                                 3.8991212248399423
0.010192449906727196                              21.82358475548574                                 21.83724913730083                                 21.823584062948612                                3.899461851432998                                 3.8995274103558746                                3.899461848111962
0.012186924259167389                              22.14247676240376                                 22.16165720192447                                 22.142475761242565                                3.8998262349997934                                3.8999180255347796                                3.899826230210257
0.014181398611607582                              22.45097212256144                                 22.47649442618217                                 22.450970765910142                                3.8999628016217582                                3.900085324359397                                 3.8999627951109974
0.016175872964047773                              22.750139756690487                                22.78277061170263                                 22.75013800185269                                 3.9000666491822065                                3.9002229028539683                                3.900066640780874
0.018170347316487968                              23.044652387606106                                23.08514317126094                                 23.044650193822406                                3.900143495644672                                 3.900336091443362                                 3.9001434852107133
0.020164821668928155                              23.333262905429763                                23.382347527778336                                23.333260233426643                                3.8998096472106267                                3.9000605318136246                                3.8998096335600736
0.02415377037380854                               23.913465757686538                                23.981988151441954                                23.913462011569834                                3.892583751826283                                 3.892946735944035                                 3.8925837319845726
0.028142719078688927                              24.513165584654587                                24.604009264932245                                24.51316061557526                                 3.8852736421989973                                3.885754685948971                                 3.8852736158760055
0.03213166778356931                               25.117682433101947                                25.233700481044195                                25.11767609387948                                 3.8799451274210277                                3.8805344931725467                                3.8799450951902825
0.0361206164884497                                25.727090518626596                                25.87110562639367                                 25.727082664717727                                3.875322443079054                                 3.8760502609828307                                3.875322403336952
0.04010956519333009                               26.33881298658514                                 26.513610964979648                                26.338803476887847                                3.8702425843969346                                3.871144160035348                                 3.8702425352631558
0.04409851389821048                               26.950696445915582                                27.162480505767746                                26.950685144151237                                3.8637804096228576                                3.8649317847393525                                3.8637803479388464
0.048087462603090866                              27.570159350023857                                27.819155039926216                                27.570146126840825                                3.853065643888491                                 3.8545202235399554                                3.8530655663086004
0.05606536001285163                               28.862446657895873                                29.19253163059642                                 28.862429225386734                                3.8220767365186634                                3.8240716158095136                                3.8220766306593488
0.06404325742261241                               30.16528607082887                                 30.590708415034385                                30.16526378442228                                 3.794435508839055                                 3.796689050723605                                 3.7944353900528096
0.07202115483237319                               31.38895023204566                                 31.93205336323325                                 31.388922780944426                                3.773455521888761                                 3.776354853985989                                 3.7734553738688823
0.0816854640824102                                32.626295183819195                                33.28224559839987                                 32.62626092956202                                 3.7431966265260597                                3.7472743152385037                                3.7431964120306835
0.09134977333244722                               33.76861273204804                                 34.56587586363901                                 33.76857149595901                                 3.6890425305783316                                3.693891259137468                                 3.689042276821901
0.10101408258248423                               34.850570004021506                                35.78920010405267                                 34.850521938544546                                3.6145789459552486                                3.62160168400526                                  3.614578573242839
0.10584623720750275                               35.52563504866481                                 36.50480722345657                                 35.52558380613942                                 3.5131090516620715                                3.5270193518095407                                3.5131083171900013
0.10866554613406149                               36.17947517718551                                 37.14629771064767                                 36.17942247163336                                 3.3181159070667023                                3.3520928564018986                                3.3181140724518463
0.1107564850404064                                37.147935207850196                                37.998999766485156                                37.14788213540277                                 2.93577756296202                                  3.0243758346019214                                2.935772491524336
0.11284742394675132                               38.91894567322356                                 39.72474947936854                                 38.918893369361456                                2.248813110328942                                 2.381931527134836                                 2.2488051457285407
0.11493836285309623                               42.18963147058872                                 42.69271659086422                                 42.18958199453613                                 1.256873989611292                                 1.3204440859130528                                1.256873830681061
0.11679056630643615                               45.07004279688687                                 45.395669627539235                                45.0699955033009                                  1.2656202526940725                                1.2665457584312365                                1.2656201173516333
0.11845754941444206                               47.815355156350904                                48.09151146818965                                 47.8153097584738                                  1.2730315680720512                                1.2737288921673062                                1.273031452730051
0.12012453252244798                               50.266916769442275                                50.54442254726649                                 50.26687252262104                                 1.2789286233992416                                1.2795556182147703                                1.2789285227903358
0.1217915156304539                                52.41133699587067                                 52.71067853322836                                 52.41129317085324                                 1.2835716009425415                                1.2841838906635452                                1.283571510677661
0.12345849873845981                               54.189974640192304                                54.52788081839418                                 54.18993041634104                                 1.2870881940158339                                1.2877241780533817                                1.2870881101290546
0.12512548184646574                               55.589279011609506                                55.97867055467157                                 55.58923354536654                                 1.289658601603363                                 1.2903449330653698                                1.2896585207474223
0.12679246495447163                               56.639889257270625                                57.08904333329201                                 56.63984179927536                                 1.291482711025011                                 1.2922362407709653                                1.2914826305893987
0.12845944806247755                               57.229239855624144                                57.74772740446372                                 57.2291894697787                                  1.292468310313757                                 1.2933138786413159                                1.2924682271741819
0.13012643117048348                               57.46558971258122                                 58.08680002201481                                 57.46553571701338                                 1.2928562194664652                                1.2938562398484195                                1.2928561313196065
0.1317934142784894                                57.529939188464766                                58.24007875915282                                 57.52988128529182                                 1.292961115995748                                 1.2940987128933326                                1.2929610217445737
0.13346039738649532                               57.433430013740576                                58.22764489225227                                 57.433367970407176                                1.2928036811344978                                1.2940791058090126                                1.2928035797022368
0.13512738049450124                               57.286308735917316                                58.15585909741782                                 57.286242534292285                                1.2925623554288344                                1.293965691767031                                 1.2925622464745814
0.13679436360250713                               57.11632791482691                                 58.06442650755065                                 57.11625759512418                                 1.2922815211916394                                1.2938207070536982                                1.2922814045639113
0.13846134671051305                               56.93942403481395                                 57.96659239300959                                 56.93934966418101                                 1.2919869381702438                                1.2936649096414234                                1.2919868138283723
0.14012832981851897                               56.760912784193465                                57.86677550321701                                 56.76083443583394                                 1.2916872665173054                                1.293505245818055                                 1.291687134456438
0.1417953129265249                                56.58256502447347                                 57.766450207558705                                56.58248277114626                                 1.2913854263387337                                1.2933440432744439                                1.2913852865641913
0.14512927914253673                               56.228705243252364                                57.56624302518554                                 56.22861538809644                                 1.2907792237407019                                1.2930201605588338                                1.2907790685602467
0.14846324535854857                               55.878607682808706                                57.36663078138861                                 55.878510493784006                                1.2901697334242033                                1.2926943084666331                                1.2901695628654288
0.15179721157456041                               55.53250880206434                                 57.16783648108844                                 55.532404536613114                                1.2895575113355697                                1.2923668500415637                                1.289557325428214
0.15513117779057223                               55.19047043489519                                 56.96993726771581                                 55.19035934261865                                 1.2889428307931576                                1.2920379184433521                                1.2889426295725857
0.16179911022259594                               54.518560590854406                                56.576938270772985                                54.51843656601051                                 1.287706768962226                                 1.291375863486901                                 1.287706537247855
0.17513497508664333                               53.25311324903976                                 55.809720618743995                                53.2529677993345                                  1.2852720187291824                                1.2900486513985052                                1.285271730604702
0.19513497508664332                               51.48903762728537                                 54.693450777081694                                51.48886706284969                                 1.2816308607887181                                1.2880321980513587                                1.281630494172837
0.21513497508664334                               49.8533172909564                                  53.61216741674406                                 49.85312788525374                                 1.2779792133599148                                1.2859773944320263                                1.2779787744544835


==> plots/0_4v_4c.txt <==
% Model:              hybrid.mph
% Version:            COMSOL 5.5.0.359
% Date:               Jul 27 2020, 20:48
% Table:              Probe Table 1 - 
% Time (h)                                        Cell 1 (degC)                                     Cell 2 (degC)                                     Cell 3 (degC)                                     Cell 1 (V)                                        Cell 2 (V)                                        Cell 3 (V)
0                                                 20.00002101232377                                 20.000021012333946                                20.000021012326272                                4.105848675168853                                 4.105848675168895                                 4.105848675168863
1.522060828898247E-8                              20.000021820772133                                20.000021820781683                                20.00002182077094                                 4.105841012183661                                 4.1058410121837                                   4.105841012183657
4.566182486694741E-8                              20.000023437669938                                20.00002343767852                                 20.000023437668858                                4.105825694380092                                 4.105825694380128                                 4.105825694380089
1.0654425802287728E-7                             20.00002667147777                                 20.00002667149323                                 20.000026671476405                                4.10579509138901                                  4.105795091389072                                 4.1057950913890044
2.2830912433473705E-7                             20.000033139140783                                20.000033139161985                                20.00003313914152                                 4.105734015462538                                 4.105734015462625                                 4.1057340154625415
4.718388569584566E-7                              20.00004607472897                                 20.000046074764782                                20.000046074728687                                4.105612380586638                                 4.105612380586783                                 4.105612380586636
9.588983222058956E-7                              20.00007194743023                                 20.00007194751379                                 20.00007194742915                                 4.10537115312643                                  4.10537115312677                                  4.105371153126424
1.9330172527007735E-6                             20.000123702745952                                20.00012370299828                                 20.00012370274328                                 4.104896667881304                                 4.104896667882334                                 4.104896667881293
3.88125511369053E-6                               20.000227281467517                                20.000227282331252                                20.000227281467062                                4.10397806258151                                  4.103978062585036                                 4.103978062581508
5.829492974680285E-6                              20.0003309656571                                  20.000330967433968                                20.000330965658236                                4.10308838698645                                  4.103088386993705                                 4.103088386986453
9.725968696659799E-6                              20.00053891826917                                 20.00053892298604                                 20.000538918268262                                4.101414393667908                                 4.101414393687202                                 4.101414393667904
1.7518920140618824E-5                             20.000958284381568                                20.000958300321884                                20.000958284382193                                4.098419620568675                                 4.098419620634181                                 4.098419620568679
3.310482302853687E-5                              20.001813250339694                                20.001813308698217                                20.001813250339524                                4.093459687102709                                 4.093459687345347                                 4.093459687102708
6.427662880437296E-5                              20.003586140353775                                20.00358636601635                                 20.00358614035963                                 4.085976855278353                                 4.0859768562389185                                4.085976855278377
1.2662024035604516E-4                             20.00731740054863                                 20.007318306056277                                20.00731740058461                                 4.075482411128411                                 4.075482415127914                                 4.07548241112857
1.8896385190771736E-4                             20.01116847332031                                 20.011170419759083                                20.01116847340171                                 4.067439961441249                                 4.0674399701396595                                4.06743996144161
3.1365107501106173E-4                             20.01918885747625                                 20.01919435391045                                 20.019188857682195                                4.056388447357435                                 4.056388472820726                                 4.0563884473583895
4.383382981144061E-4                              20.027483350794                                   20.027493934958784                                20.027483351137278                                4.0471984162478645                                4.047198466446089                                 4.0471984162495
6.877127443210948E-4                              20.044840574230022                                20.04486760875227                                 20.04484057475736                                 4.033445637352596                                 4.033445763888954                                 4.033445637355087
9.370871905277836E-4                              20.062383550786535                                20.062433449736545                                20.06238355129824                                 4.024692463091047                                 4.024692701591082                                 4.024692463093563
0.0011864616367344724                             20.08044229212811                                 20.080521641418954                                20.08044229235344                                 4.0169118592035495                                4.016912245053743                                 4.016911859204796
0.00168521052914785                               20.116547317207278                                20.11670119951998                                 20.11654731604426                                 4.004444928569673                                 4.0044456749396655                                4.00444492856438
0.0021839594215612274                             20.1532349999315                                  20.153488307890314                                20.15323499599384                                 3.9941789827702854                                3.9941802360974585                                3.9941789827515004
0.0031814572063879826                             20.228190834873374                                20.228722966352677                                20.228190820475845                                3.9828430260076257                                3.9828455477130076                                3.982843025940388
0.004178954991214737                              20.302843660185772                                20.30376042006577                                 20.302843628563323                                3.9749980416613306                                3.9750023283726232                                3.9749980415149584
0.005176452776041493                              20.376199662170848                                20.377605389063888                                20.376199606534783                                3.9702560139671212                                3.970262211952583                                 3.9702560137230503
0.006173950560868248                              20.448451889963962                                20.45044899864365                                 20.44845180371209                                 3.967333352274405                                 3.9673419058200685                                3.96733335190605
0.007171448345695003                              20.518817297435305                                20.521505353120517                                20.518817174242542                                3.9656312279144728                                3.9656427726156167                                3.9656312273867576
0.008168946130521758                              20.587555486778                                   20.591031343614077                                20.587555320618208                                3.9640180962576252                                3.9640330616176866                                3.9640180955439033
0.01016394170017527                               20.72288672822748                                 20.72821931371709                                 20.72288645942166                                 3.9609883688601086                                3.9610114299296084                                3.9609883676998234
0.01215893726982878                               20.853854454341615                                20.861408912945876                                20.85385406153074                                 3.9581667184444833                                3.958199507063593                                 3.9581667167421464
0.014153932839482292                              20.981250660898866                                20.991378634127216                                20.981250124085363                                3.955499711211235                                 3.955543802021762                                 3.9554997088771247
0.0161489284091358                                21.105627158373977                                21.118669328557132                                21.105626458591985                                3.952949578574991                                 3.953006498884759                                 3.952949575523835
0.018143923978789313                              21.227119579055454                                21.243405411076708                                21.22711869829027                                 3.9509349550367747                                3.9510043493476075                                3.9509349512856473
0.02013891954844282                               21.346042928138672                                21.365892399760014                                21.346041849153494                                3.950052971202532                                 3.9501333028651877                                3.9500529668355644
0.024128910687749843                              21.573841859012816                                21.601719988036734                                21.573840335778527                                3.949990710711462                                 3.9501031661378403                                3.9499907045658063
0.028118901827056866                              21.79087138980583                                 21.827928523401113                                21.79086936227384                                 3.9499149726287035                                3.9500639554939303                                3.949914964474585
0.032108892966363885                              21.99919409049403                                 22.046515618257956                                21.999191503138206                                3.9498251759285856                                3.9500147755460704                                3.9498251655570473
0.03609888410567091                               22.200325806952662                                22.258938522831045                                22.200322608267868                                3.9496974042876283                                3.9499326251813285                                3.94969739144268
0.04407886638428495                               22.58802612285365                                 22.671979841487257                                22.588021567709518                                3.9490282358236772                                3.9493628699832                                   3.9490282176499125
0.052058848662899                                 22.965918056670034                                23.078866073217966                                22.96591197094085                                 3.9482437562076127                                3.9486865188748674                                3.9482437323190256
0.06003883094151304                               23.354413136282858                                23.50013338605254                                 23.35440534317155                                 3.941920161757005                                 3.9425437729066286                                3.941920128331142
0.06801881322012708                               23.764206435273877                                23.946364741647585                                23.76419676701306                                 3.9339085122335824                                3.934682118055152                                 3.9339084710563426
0.07599879549874113                               24.18933747377332                                 24.41164101929627                                 24.189325762695432                                3.9268259378048027                                3.9277325665461515                                3.9268258898813566
0.09195876005596922                               25.039554557901283                                25.35314867559765                                 25.03953828201196                                 3.915251370511553                                 3.916527167040398                                 3.915251303964226
0.11195876005596922                               26.11531072383775                                 26.570652441858897                                26.115287555875454                                3.890113207427731                                 3.8921164206119667                                3.8901131046966304
0.1319587600559692                                27.239958987369107                                27.859952475792454                                27.23992816675201                                 3.8458048122727                                   3.8484845469783835                                3.845804677530872
0.15195876005596923                               28.171034340532458                                28.96881735494685                                 28.170995524365082                                3.812394015543366                                 3.815648881168948                                 3.812393854794902
0.17195876005596922                               28.8551016400192                                  29.839848596397076                                28.855054753399315                                3.7782038886056695                                3.782159338149084                                 3.7782036966956163
0.1919587600559692                                29.487359484518436                                30.66434048023433                                 29.48730472122878                                 3.7191480690013536                                3.7244996617837924                                3.7191478140846637
0.21195876005596923                               30.01977940489229                                 31.383283917662254                                30.019717234992697                                3.6379445425120287                                3.6453267153553073                                3.637944188614813


==> plots/0_8V_8C.txt <==
% Model:              hybrid.mph
% Version:            COMSOL 5.5.0.359
% Date:               Jul 27 2020, 20:35
% Table:              Probe Table 1 - 
% Time (h)                                        Cell 1 (degC)                                     Cell 2 (degC)                                     Cell 3 (degC)                                     Cell 1 (V)                                        Cell 2 (V)                                        Cell 3 (V)
0                                                 20.000060023145863                                20.00006002317474                                 20.000060023148194                                4.054206698284842                                 4.054206698284981                                 4.054206698284853
9.155706394807614E-6                              20.0014416373416                                  20.001441657553926                                20.001441637342282                                4.046188598828317                                 4.0461885989262685                                4.04618859882832
1.8311412789615228E-5                             20.002840993638074                                20.002841052909616                                20.002840993638983                                4.039149074136581                                 4.039149074425984                                 4.039149074136586
3.6622825579230456E-5                             20.005697632205056                                20.00569781797958                                 20.00569763220932                                 4.026844296249415                                 4.026844297172872                                 4.026844296249434
7.324565115846091E-5                              20.011703990643298                                20.01170467348436                                 20.011703990663932                                4.009282302489533                                 4.0092823059952485                                4.0092823024896385
1.0986847673769137E-4                             20.017983362350037                                20.01798487922133                                 20.01798336240421                                 3.9973666973850803                                3.9973667053877175                                3.9973666973853654
1.4649130231692183E-4                             20.02448518791323                                 20.02448789129653                                 20.024485188018616                                3.9879628717289237                                3.9879628863104166                                3.9879628717294886
2.1973695347538274E-4                             20.037962195668626                                20.0379683803028                                  20.0379621959313                                  3.975958455582118                                 3.9759584887357766                                3.9759584555835223
2.9298260463384365E-4                             20.0516688846202                                  20.051680778698994                                20.051668885116953                                3.967732188191999                                 3.967732253612493                                 3.96773218819473
3.6622825579230456E-4                             20.065715615050124                                20.065734760146995                                20.06571561580381                                 3.960380866763442                                 3.960380971661821                                 3.9603808667675806
5.127195581092264E-4                              20.09369933251395                                 20.093738818268946                                20.093699333763084                                3.949312275689393                                 3.949312498587492                                 3.9493122756964874
6.592108604261482E-4                              20.122511479137813                                20.122577529693785                                20.122511480778485                                3.940517097624417                                 3.940517455244702                                 3.9405170976333785
9.521934650599919E-4                              20.180321720160862                                20.180465209721092                                20.180321721729626                                3.930063342901154                                 3.9300641190272105                                3.9300633429098264
0.0012451760696938353                             20.23703398197415                                 20.237279072523904                                20.237033982305547                                3.922685235975436                                 3.922686582243651                                 3.9226852359776907
0.001538158674327679                              20.294125252899335                                20.29449618949951                                 20.29412525066408                                 3.9184133328014346                                3.9184152598590134                                3.918413332790242
0.002124123883595366                              20.406472275260057                                20.407151351826542                                20.406472264411377                                3.913925529900334                                 3.9139289718441925                                3.913925529845941
0.0027100890928630533                             20.516289673540996                                20.51736458294829                                 20.516289648436157                                3.910899114388276                                 3.9109045912680185                                3.910899114261447
0.003882019511398428                              20.732819841302216                                20.734956099893793                                20.73281976979331                                 3.9056927419473806                                3.905703729783084                                 3.9056927415817473
0.005053949929933803                              20.945949165913305                                20.949499486334048                                20.94594902479423                                 3.901294827033632                                 3.9013132192434066                                3.901294826306251
0.006225880348469177                              21.15472666552023                                 21.160034719105795                                21.15472643262632                                 3.8988153709758047                                3.898840957980762                                 3.8988153698540637
0.007397810767004551                              21.358451418639504                                21.365850783961264                                21.358451072937612                                3.8989900589742748                                3.8990256798814524                                3.8989900573112206
0.008569741185539926                              21.55701435921651                                 21.56682815787434                                 21.557013880813656                                3.899183344515534                                 3.89923052290763                                  3.8991833422170843
0.010913602022610675                              21.941101684869977                                21.956661874528947                                21.94110088666679                                 3.8995939770510653                                3.899668565168346                                 3.8995939732265024
0.013257462859681423                              22.30944492808561                                 22.331925422907148                                22.309443742150506                                3.8999023056338125                                3.900010345874437                                 3.8999022999363784
0.015601323696752172                              22.667316944585764                                22.69780714397342                                 22.66731530983276                                 3.9000535848307374                                3.9001998684606667                                3.900053576989556
0.017945184533822923                              23.01485903672375                                 23.05441377422403                                 23.01485689544228                                 3.9001447844369457                                3.900333067120185                                 3.900144774245305
0.020289045370893672                              23.354769059162436                                23.404409348823947                                23.354766356582672                                3.899649316059305                                 3.8999029945721038                                3.8996493022548884
0.02497676704503517                               24.04870730833767                                 24.121631705837217                                24.048703320925824                                3.8910837374628846                                3.891470039283628                                 3.8910837163409435
0.029664488719176665                              24.75326244437008                                 24.85346225378919                                 24.7532569653452                                  3.8829074778023354                                3.883417695104921                                 3.8829074498864378
0.034352210393318164                              25.46705302760705                                 25.599645878228387                                25.467045855091214                                3.877389009165274                                 3.878060346008899                                 3.8773889727936552
0.03903993206745966                               26.187918138643795                                26.354847031793327                                26.18790907536288                                 3.8718560750545192                                3.8727174527707575                                3.8718560282197894
0.04372765374160116                               26.906851636138867                                27.112404602257755                                26.906840491887806                                3.864668413821369                                 3.8657404681846166                                3.864668352973659
0.04841537541574266                               27.639740166824765                                27.887737297764602                                27.639726761722102                                3.852037682541618                                 3.8534872834984686                                3.8520376039626787
0.05310309708988415                               28.39416405187177                                 28.688222850493162                                28.39414821411168                                 3.834471805625316                                 3.8362647837287294                                3.8344717080931288
0.05779081876402565                               29.167844280338613                                29.511735378201706                                29.16782584144596                                 3.8152412123958213                                3.817302359956299                                 3.815241101362946
0.06716626211230865                               30.67548160052945                                 31.133913141176834                                30.67545731783497                                 3.786931409562369                                 3.7893260216512212                                3.786931281860762
0.07654170546059165                               31.9817574456423                                  32.5664687547187                                  31.98172674620929                                 3.7601182132050757                                3.7632152601856945                                3.7601180492512545
0.08591714880887465                               33.149522185289015                                33.869862498619966                                33.1494847134374                                  3.719618271314414                                 3.7240327832513724                                3.7196180390729143
0.09529259215715764                               34.21679653639512                                 35.07480009299752                                 34.21675233039997                                 3.6638205611570975                                3.669859283262768                                 3.6638202456022846
0.1004791217575494                                34.79941864491752                                 35.73341910180608                                 34.79937075886403                                 3.619710966705908                                 3.6262266604300892                                3.619710627427615
0.1030723865577453                                35.107256783918274                                36.07863361946369                                 35.107207102209145                                3.5819676945054306                                3.593150967970359                                 3.581967112522867
0.10825891615813706                               36.168431553812525                                37.20275818292731                                 36.16837893457017                                 3.3563251108798067                                3.3916111508123272                                3.356323279282261
0.11090196676946461                               37.37726423628828                                 38.425506051023945                                37.37721109566928                                 2.91223321744283                                  3.0099041408178566                                2.912228157469079
0.1115627294222965                                37.7774515302487                                  38.826560326645904                                37.7773983996093                                  2.743136206775946                                 2.848680845947484                                 2.7431281038868742
0.11288425472796028                               38.9443748425619                                  39.9851734204733                                  38.94432226284778                                 2.2421000243161497                                2.396456980428163                                 2.242092044270133
0.11420578003362405                               40.771991259638185                                41.68562263714847                                 40.77194016564164                                 1.5141571282384687                                1.752914086297978                                 1.5141444149597247
0.11552730533928782                               42.75404573166833                                 43.9026386612523                                  42.753996242440905                                1.2586675477062064                                1.2621971935567429                                1.2586673921514262
0.11684883064495159                               44.924040227467685                                45.92088144766234                                 44.92399249536976                                 1.26520114939264                                  1.2680118656253836                                1.2652010119575412
0.11817035595061537                               47.06077420944581                                 47.98984396259209                                 47.06072799210966                                 1.2710819760739127                                1.273473170205158                                 1.271081854663189
0.11949188125627914                               48.840298563607064                                50.09941421523814                                 48.840253123109505                                1.2755767907408464                                1.2785462889562815                                1.2755766804807886
0.12081340656194292                               50.58958726973668                                 51.828103721326215                                50.5895424199843                                  1.2796569092403225                                1.2823539772290422                                1.2796568087599234
0.1221349318676067                                52.28377219304991                                 53.519245250223605                                52.283727697971244                                1.2833080830318255                                1.2857959684570115                                1.283307990844046
0.12345645717327047                               53.702198316611145                                54.93906122082558                                 53.70215358705093                                 1.2861524325632054                                1.288484809751408                                 1.2861523457809478
0.12477798247893424                               54.69447982470086                                 55.99356430861138                                 54.694433993752114                                1.2880341051011441                                1.2903709418520573                                1.288034020168322
0.12609950778459803                               55.583686347634625                                56.921498149748686                                55.583639146108794                                1.289648654493305                                 1.2919569553257144                                1.2896485705298137
0.1274210330902618                                56.15070781743162                                 57.559062209415515                                56.15065859622774                                 1.2906442813459207                                1.2930084893680576                                1.2906441960367803
0.12874255839592555                               56.582979841766985                                58.06496418265726                                 56.58292830649475                                 1.291386131237149                                 1.293821561388959                                 1.2913860436640623
0.1313856090072531                                56.903191007465125                                58.5087315899446                                  56.903133844293734                                1.2919263095487357                                1.294519694561298                                 1.291926213818798
0.13402865961858065                               56.825967385710726                                58.559178461747365                                56.82590395662248                                 1.2917967575042553                                1.2945981818707373                                1.2917966509069734
0.1366717102299082                                56.610953713901665                                58.46801085760819                                 56.61088392818664                                 1.2914336364360848                                1.2944562101912782                                1.29143351800145
0.13931476084123576                               56.351666172193745                                58.329962173382                                   56.35159013021058                                 1.2909909818295175                                1.2942401259357437                                1.2909908512406847
0.1419578114525633                                56.07933734385358                                 58.17664922342999                                 56.07925520075099                                 1.2905203814434896                                1.2939985756202854                                1.2905202386088381
0.14460086206389086                               55.80439149461557                                 58.01862430772883                                 55.804303416453024                                1.2900392685049047                                1.2937478540422493                                1.2900391134079896
0.1472439126752184                                55.530165971576594                                57.85927249601008                                 55.530072123111495                                1.2895533338077552                                1.293493215210037                                 1.2895531664561162
0.14988696328654597                               55.25798536456472                                 57.69994627912308                                 55.257885906656725                                1.2890649299122623                                1.2932367820089112                                1.2890647503239516
0.15517306450920107                               54.7211961441854                                  57.38289923398946                                 54.72108593243354                                 1.2880835845902128                                1.2927209758461424                                1.2880833805997451
0.16574526695451125                               53.697074544618715                                56.759940758610526                                53.69694571805883                                 1.286142490485366                                 1.2916856280764368                                1.2861422404821685
0.18574526695451124                               51.89525993056742                                 55.61519232921512                                 51.895103185456435                                1.2824958596063953                                1.2897046576862492                                1.2824955289603477
0.20574526695451126                               50.22366889293295                                 54.5048961290737                                  50.22349077282962                                 1.278830188450284                                 1.2876812318024082                                1.278829782633808


==> plots/1v_4c.txt <==
% Model:              hybrid.mph
% Version:            COMSOL 5.5.0.359
% Date:               Jul 27 2020, 21:07
% Table:              Probe Table 1 - 
% Time (h)                                        Cell 1 (degC)                                     Cell 2 (degC)                                     Cell 3 (degC)                                     Cell 1 (V)                                        Cell 2 (V)                                        Cell 3 (V)
0                                                 20.00002178238259                                 20.000021782392935                                20.00002178238219                                 4.105848678310619                                 4.105848678310661                                 4.105848678310617
4.60932887105362E-6                               20.000266937467302                                20.0002669393603                                  20.000266937465085                                4.103695147788677                                 4.103695147796412                                 4.103695147788669
1.382798661316086E-5                              20.00076081307401                                 20.000760825436146                                20.00076081307384                                 4.099933037804225                                 4.099933037854978                                 4.099933037804225
3.226530209737534E-5                              20.001770158445993                                20.00177021959462                                 20.0017701584473                                  4.093918718888708                                 4.093918719143169                                 4.0939187188887125
6.91399330658043E-5                               20.00387594413047                                 20.003876218671166                                20.003875944139565                                4.08521559259613                                  4.085215593769946                                 4.085215592596169
1.0601456403423325E-4                             20.00604603335165                                 20.006046642394836                                20.006046033374275                                4.0784338310047215                                4.078433833657793                                 4.07843383100482
1.7976382597109116E-4                             20.01058844049612                                 20.01059021400397                                 20.01058844056729                                 4.068440061630545                                 4.068440069539787                                 4.068440061630861
2.535130879079491E-4                              20.015231183184937                                20.015234634214266                                20.01523118332267                                 4.061205293007075                                 4.061205308710511                                 4.061205293007702
4.01011611781665E-4                               20.024960741132475                                20.024969646906982                                20.024960741435166                                4.049800949076045                                 4.049800991079479                                 4.049800949077475
5.485101356553808E-4                              20.034938017936724                                20.03495455760327                                 20.034938018395337                                4.040132256903601                                 4.040132336810757                                 4.040132256905835
8.435071834028125E-4                              20.055414333973545                                20.055454859884094                                20.055414334507816                                4.027855919079212                                 4.027856111550433                                 4.027855919081795
0.0011385042311502444                             20.076639312341115                                20.07671297985064                                 20.076639312598502                                4.018427132139837                                 4.018427489751499                                 4.018427132141213
0.0017284983266451079                             20.119634528690426                                20.119810549474664                                20.119634526468985                                4.004370262631782                                 4.004371125367985                                 4.004370262621182
0.002318492422139971                              20.16336590859362                                 20.163681447217243                                20.163365901704026                                3.99322015198392                                  3.9932216263227316                                3.9932201519521384
0.002908486517634835                              20.207148160180168                                20.207640232452945                                20.20714814630685                                 3.9866936927662158                                3.986696022824273                                 3.986693692701253
0.004088474708624561                              20.294163616508968                                20.29509606945487                                 20.29416358305923                                 3.9762310271683363                                3.9762353908529544                                3.9762310270130836
0.005268462899614288                              20.38031488989668                                 20.381824251780245                                20.38031482810885                                 3.970137741728265                                 3.970144405580399                                 3.9701377414566186
0.007628439281593741                              20.548014826144595                                20.551094727073576                                20.54801468144433                                 3.964864016162365                                 3.964877272497464                                 3.9648640155408073
0.009988415663573195                              20.70920602570027                                 20.714393658884546                                20.709205765148397                                3.961202972654347                                 3.9612254191466865                                3.961202971528851
0.012348392045552648                              20.864637266446152                                20.87244733176209                                 20.864636859663165                                3.9578735180273075                                3.9579074495166586                                3.9578735162624454
0.014708368427532103                              21.01465179367699                                 21.02557596537872                                 21.014651212629303                                3.954755069570364                                 3.9548026860589616                                3.9547550670404656
0.017068344809511558                              21.160596331655768                                21.17510681364257                                 21.160595550188475                                3.9517861198150763                                3.95184953664808                                  3.9517861164025887
0.021788297573470464                              21.43968832869325                                 21.46317965594568                                 21.439687075136646                                3.9500151450273973                                3.950110087458474                                 3.9500151399599144
0.02650825033742937                               21.702938749244936                                21.736796833846427                                21.702936935016567                                3.9499355480939484                                3.950071860472488                                 3.949935540787587
0.03122820310138828                               21.95277131775589                                 21.998415514885153                                21.952768862329094                                3.9498367382102666                                3.9500197699127892                                3.9498367283597964
0.035948155865347185                              22.191937589549866                                22.25078119671366                                 22.191934419405698                                3.949700550328293                                 3.949936749630794                                 3.94970053759574
0.04066810862930609                               22.423662139961323                                22.49697959493642                                 22.423658187218905                                3.9493207505526526                                3.949613858565774                                 3.949320734738119
0.045388061393265                                 22.64884638604991                                 22.739900161761057                                22.648841590357677                                3.948897245227954                                 3.9492591408893305                                3.948897226143187
0.05482796692118281                               23.096917935109786                                23.224286845812628                                23.096911277172637                                3.9469653059208194                                3.947496593087755                                 3.9469652780932685
0.06426787244910062                               23.568004665440185                                23.736139491273946                                23.567995903502663                                3.937657349252757                                 3.9383742083242375                                3.9376573118026332
0.07370777797701843                               24.065640484388496                                24.27956499512078                                 24.065629382533075                                3.9284655426942536                                3.929349547927181                                 3.9284654971397486
0.08314768350493625                               24.5746905507861                                  24.83960857401678                                 24.574676874576028                                3.9216900870443374                                3.922760312742733                                 3.9216900315802707
0.10202749456077187                               25.574509363835944                                25.956342202772987                                25.574489906937117                                3.905825924639954                                 3.9074079172389915                                3.905825842316027
0.12202749456077187                               26.68896149117262                                 27.224856777521836                                26.688934698575395                                3.86824487649419                                  3.870669225671951                                 3.8682447541258074
0.14202749456077188                               27.749380102588077                                28.46340731452284                                 27.749345121310796                                3.8277164896959914                                3.8305829418970982                                3.827716347338532
0.16202749456077187                               28.547237702256723                                29.44471497208724                                 28.54719462531034                                 3.7953147251711536                                3.798943532789051                                 3.7953145480202117
0.18202749456077186                               29.209751971996354                                30.297333066156853                                29.209700856807444                                3.7496752966678115                                3.7546242732859705                                3.749675059030736
0.20202749456077185                               29.790705457010915                                31.05946883403817                                 29.790646643669334                                3.683750901498919                                 3.690275577622356                                 3.6837505914586557


==> plots/1v_6c.txt <==
% Model:              hybrid.mph
% Version:            COMSOL 5.5.0.359
% Date:               Jul 27 2020, 21:14
% Table:              Probe Table 1 - 
% Time (h)                                        Cell 1 (degC)                                     Cell 2 (degC)                                     Cell 3 (degC)                                     Cell 1 (V)                                        Cell 2 (V)                                        Cell 3 (V)
0                                                 20.000040091905248                                20.000040091922585                                20.00004009190593                                 4.07741840056185                                  4.077418400561929                                 4.077418400561854
3.074001504751546E-6                              20.000340866421368                                20.000340868083242                                20.00034086642114                                 4.0752126018462596                                4.07521260185373                                  4.075212601846259
9.22200451425464E-6                               20.00094518298107                                 20.000945193328732                                20.000945182983628                                4.071202322083393                                 4.071202322130069                                 4.071202322083406
2.1518010533260824E-5                             20.00217279300381                                 20.002172843329163                                20.00217279300597                                 4.064414053245562                                 4.0644140534750415                                4.064414053245572
4.611002257127319E-5                              20.004719524692746                                20.004719748605964                                20.004719524697975                                4.0539719991555145                                4.053972000202875                                 4.0539719991555385
7.070203460928556E-5                              20.007347620068742                                20.007348115699187                                20.00734762008466                                 4.04557328401059                                  4.045573286374173                                 4.045573284010667
1.1988605868531031E-4                             20.01285760574143                                 20.012859047308666                                20.012857605797933                                4.033855656312092                                 4.033855663380131                                 4.033855656312369
1.6907008276133506E-4                             20.018513199576944                                20.018516005926585                                20.01851319969319                                 4.024845279710544                                 4.024845293793157                                 4.024845279711125
2.6743813091338457E-4                             20.030391623312028                                20.030398878617916                                20.030391623600735                                4.010818517954617                                 4.01081855589778                                  4.010818517956127
3.65806179065434E-4                               20.04251367943567                                 20.042527160150996                                20.042513679931574                                4.0016016459537225                                4.001601714749979                                 4.001601645956257
5.62542275369533E-4                               20.06745635993866                                 20.067489422997483                                20.06745636080808                                 3.9883926679686663                                3.98839284291218                                  3.9883926679732995
7.59278371673632E-4                               20.092398383776697                                20.092458247711534                                20.092398384852345                                3.978232468333802                                 3.978232784273702                                 3.9782324683395696
0.0011527505642818297                             20.144358703405373                                20.144501487596358                                20.144358703714488                                3.9635821198717798                                3.9635828509199817                                3.963582119873541
0.0015462227568900277                             20.19609493835486                                 20.196350128260974                                20.196094936363124                                3.9549740791747827                                3.9549754096663765                                3.9549740791648347
0.0019396949494982258                             20.24729370383932                                 20.247690377559195                                20.247293697821362                                3.9485328741062076                                3.948534909357992                                 3.948532874075993
0.0027266393347146214                             20.34926010428586                                 20.35000846347259                                 20.349260085865637                                3.940682657895488                                 3.9406862991205434                                3.9406826578066765
0.0035135837199310174                             20.449275632788556                                20.45048231629221                                 20.449275595021902                                3.9372882020287476                                3.937293914585369                                 3.937288201850857
0.005087472490363809                              20.645035353817548                                20.64748518561089                                 20.645035255950006                                3.932476740265551                                 3.932488441491701                                 3.9324767397998577
0.006661361260796601                              20.83512780825373                                 20.839243952861864                                20.835127623002393                                3.9283802946830533                                3.928400086618728                                 3.928380293795183
0.008235250031229392                              21.0207678214054                                  21.026960377677767                                21.020767523208974                                3.924718884096603                                 3.924748818846653                                 3.9247188826592008
0.009809138801662185                              21.202554760547628                                21.21122146024487                                 21.202554325448773                                3.9221451845292115                                3.9221861563431415                                3.922145182475908
0.011383027572094978                              21.379795536274514                                21.391321344773075                                21.379794941681098                                3.9220346336930527                                3.9220863342374592                                3.922034631026799
0.01453080511296056                               21.71996251580549                                 21.73829370143227                                 21.719961540447912                                3.9222299169756973                                3.9223119071485897                                3.922229912613955
0.017678582653826144                              22.043540879586374                                22.070060805356718                                22.043539446543548                                3.92242808150724                                  3.9225463369543854                                3.922428075117332
0.020826360194691727                              22.353692639987287                                22.389702942182794                                22.353690678844885                                3.922508029059437                                 3.9226689839530464                                3.922508020293124
0.023974137735557313                              22.653533066116154                                22.70026404913193                                 22.65353051187384                                 3.9224288418042925                                3.922637089692382                                 3.9224288304192543
0.030269692817288477                              23.23460543136906                                 23.306140255676212                                23.23460151834945                                 3.922123443883949                                 3.922437527571472                                 3.922123426694854
0.036565247899019646                              23.820576921066674                                23.92153489327734                                 23.820571415678103                                3.9140420547835357                                3.91453442020236                                  3.9140420279083825
0.04286080298075081                               24.425841426812326                                24.561141070816575                                24.425834106908894                                3.9052856761597554                                3.9059356556676765                                3.9052856409363508
0.049156358062481975                              25.04512159880801                                 25.218913880154275                                25.045112245089797                                3.898926091063174                                 3.8997341502377245                                3.898926047483135
0.05545191314421315                               25.671086553247676                                25.887694416206102                                25.67107495084383                                 3.892951574749313                                 3.893949171041444                                 3.8929515211761494
0.06174746822594432                               26.298888380386302                                26.562620896453552                                26.29887432256436                                 3.885454568077944                                 3.8867053727213094                                3.885454501182756
0.06804302330767549                               26.933557079084665                                27.247883085140074                                26.933540371868162                                3.8734416102123803                                3.87504365700158                                  3.8734415247046323
0.08063413347113782                               28.249281252118124                                28.677839269304002                                28.249258712153676                                3.8348929461312813                                3.8371797284313547                                3.8348928253704484
0.10063413347113781                               30.049958108365445                                30.7342811350332                                  30.0499246401007                                  3.785866922327169                                 3.7891490186396077                                3.785866759896419
0.12063413347113781                               31.482330976759386                                32.40775521030258                                 31.48228611494119                                 3.720072955975471                                 3.7251132874549895                                3.7200727078275513
0.13863413347113782                               32.626287656892146                                33.765838290253726                                32.62623308279234                                 3.617571765750375                                 3.625239057672569                                 3.617571391229821
0.14313413347113782                               33.02476062459624                                 34.175096572523785                                33.024703837747495                                3.545204155729393                                 3.5592182245333706                                3.5452034559300216
0.14538413347113782                               33.278016486659226                                34.44383505236431                                 33.27795868742169                                 3.474004173744461                                 3.4973381498835443                                3.474003003570571
0.1478400521866245                                33.73604988785104                                 34.8763060450637                                  33.73599127525756                                 3.328822545761778                                 3.3622153362512166                                3.3288208352453936
0.15029597090211114                               34.62775227229315                                 35.62199547137095                                 34.62769351913306                                 3.0079123556839873                                3.092574050664801                                 3.0079077070387386
0.15250629774604912                               36.0409714019508                                  36.92942520702468                                 36.0409134249731                                  2.510918061545535                                 2.6350788415554556                                2.5109107893895186
0.15423953961955378                               37.69211994910262                                 38.31105031732454                                 37.692063340204356                                1.931243920557364                                 2.1033963300818574                                1.9312323881577196
0.15571325495965913                               39.562996356846554                                39.91106538060848                                 39.56294151770334                                 1.3180441373252914                                1.454881545613075                                 1.3180331221748487
0.15695024466040566                               41.08974280349304                                 41.39021189171706                                 41.08968928563951                                 1.2676651179138239                                1.2685061801928375                                1.267664967127889
0.15818723436115223                               42.52290872258345                                 42.78489245413425                                 42.52285624335508                                 1.2715786109941247                                1.2722673860050366                                1.2715784722064767
0.1594242240618988                                43.86444258247951                                 44.13768992045874                                 43.86439086486996                                 1.2750206343086707                                1.275696138576954                                 1.2750205056467492
0.16066121376264536                               44.91799278516595                                 45.40255297234728                                 44.917941232364                                   1.2775786070276116                                1.2787134766920547                                1.2775784849090783
0.16189820346339193                               45.91676332356775                                 46.423435672951996                                45.91671176476285                                 1.2798897819512645                                1.2810211592821867                                1.2798896654335745
0.1631351931641385                                46.885117089640346                                47.41369657477293                                 46.88506539740297                                 1.2820286054711925                                1.283155112107637                                 1.2820284939086093
0.16560917256563157                               48.31852013970166                                 48.903400596184724                                48.318467107364256                                1.2850185568170371                                1.286180788679463                                 1.2850184499498771
0.16808315196712467                               49.44945135609362                                 50.10567406403135                                 49.44939622170381                                 1.2872368203010842                                1.2884698807725745                                1.2872367150642137
0.17055713136861778                               50.029340791307106                                50.7941675279186                                  50.029282349244056                                1.2883284327089999                                1.2897226110534603                                1.288328324215762
0.17303111077011085                               50.264134859378714                                51.126001968013156                                50.264072393040635                                1.288761868906467                                 1.290311836763879                                 1.2887617542384364
0.17550509017160396                               50.209945433320854                                51.167686051089674                                50.20987842283006                                 1.2886622656860929                                1.2903851966636233                                1.2886621423570703
0.17797906957309706                               50.06432643914218                                 51.11669514861643                                 50.0642548020428                                  1.2883933264381073                                1.2902954377653046                                1.2883931936718394
0.18045304897459014                               49.88259698370916                                 51.028437624580306                                49.88252076595063                                 1.2880550549054077                                1.2901395622446443                                1.288054912414944
0.18292702837608324                               49.689896723980155                                50.927945638754295                                49.68981602159931                                 1.2876931307829798                                1.2899612783889203                                1.2876929785088795
0.18540100777757632                               49.49461429895064                                 50.82357145692282                                 49.4945292201877                                  1.287322930952239                                 1.2897751999759761                                1.2873227689106859
0.18787498717906942                               49.29954424753544                                 50.718102220297                                   49.299454901369245                                1.2869496570384957                                1.2895862252566646                                1.286949485269959
0.19034896658056252                               49.10561324890034                                 50.61246829527664                                 49.10551974218993                                 1.2865750850291007                                1.289395998991924                                 1.2865749035819494
0.19529692538354873                               48.72232192588541                                 50.401901876417014                                48.722220407441114                                1.2858244409067074                                1.2890139327638885                                1.285824240257402
0.20024488418653494                               48.34517009679547                                 50.19236773092507                                 48.34506096875259                                 1.2850722256295852                                1.288629901359059                                 1.2850720060027327


==> plots/1v_8c.txt <==
% Model:              hybrid.mph
% Version:            COMSOL 5.5.0.359
% Date:               Jul 27 2020, 21:24
% Table:              Probe Table 1 - 
% Time (h)                                        Cell 1 (degC)                                     Cell 2 (degC)                                     Cell 3 (degC)                                     Cell 1 (V)                                        Cell 2 (V)                                        Cell 3 (V)
0                                                 20.000061524936598                                20.000061524962575                                20.00006152493586                                 4.0542067055110325                                4.054206705511158                                 4.054206705511029
9.223041478074742E-6                              20.001453655215926                                20.001453675006132                                20.001453655216324                                4.046136878415791                                 4.046136878511706                                 4.046136878415792
1.1528801847593427E-5                             20.001802649162244                                20.001802675320164                                20.001802649161107                                4.04419130682942                                  4.044191306956261                                 4.044191306829416
1.3834562217112113E-5                             20.002152814861574                                20.00215284862668                                 20.002152814861347                                4.042313697887358                                 4.042313698051241                                 4.042313697887357
1.5859018923106502E-5                             20.00246124158332                                 20.00246128296635                                 20.002461241583205                                4.040715034875147                                 4.040715035076216                                 4.040715034875145
1.990793233509528E-5                              20.003082258599363                                20.00308231894701                                 20.003082258603115                                4.037699115538735                                 4.03769911583288                                  4.037699115538753
2.395684574708406E-5                              20.003707971831318                                20.003708055174286                                20.00370797183325                                 4.034848313997473                                 4.034848314405108                                 4.034848313997483
2.800575915907284E-5                              20.004338362019553                                20.00433847209314                                 20.00433836201927                                 4.032147959371795                                 4.032147959912164                                 4.032147959371794
3.61035859830504E-5                               20.005611285370662                                20.005611458392764                                20.005611285373732                                4.027058957997638                                 4.027058958853185                                 4.027058957997654
5.229923963100552E-5                              20.008245142991598                                20.008245518354386                                20.008245143002455                                4.018802843307012                                 4.018802845204408                                 4.018802843307067
6.849489327896065E-5                              20.01094238910781                                 20.010943034307047                                20.010942389130264                                4.01227855950441                                  4.012278562797807                                 4.012278559504525
1.0088620057487088E-4                             20.016497656353067                                20.01649911352405                                 20.016497656406784                                4.001967654433973                                 4.001967662100796                                 4.001967654434255
1.332775078707811E-4                              20.022217020543735                                20.022219561064333                                20.0222170206427                                  3.993214244775949                                 3.9932142584413532                                3.9932142447764805
1.980601224626016E-4                              20.034165794299383                                20.034171643948355                                20.0341657945454                                  3.98068069749673                                  3.980680728833548                                 3.9806806974980473
2.6284273705442205E-4                             20.04604317964771                                 20.046053489706594                                20.04604318007381                                 3.9723220413375757                                3.972322097691489                                 3.9723220413399054
3.9240796623806303E-4                             20.070894516025533                                20.070918456949073                                20.070894516880514                                3.9590789700307027                                3.9590791025274843                                3.959078970035446
5.21973195421704E-4                               20.095603844520383                                20.095646152174538                                20.095603845787707                                3.949111609819543                                 3.9491118491165476                                3.9491116098267627
7.811036537889858E-4                              20.14581396440991                                 20.145911776495268                                20.1458139660362                                  3.936222392912661                                 3.9362229298531872                                3.936222392921707
0.0010402341121562677                             20.197500404459333                                20.19767329339942                                 20.197500405717392                                3.9278598461492633                                3.9278607857356165                                3.92785984615635
0.0012993645705235495                             20.24798372347402                                 20.248250690489613                                20.24798372342724                                 3.921448573041521                                 3.9214500422596505                                3.921448573041763
0.0018176254872581134                             20.349212179355902                                20.34971264913588                                 20.349212174129207                                3.9156302060592396                                3.915632733777572                                 3.9156302060332377
0.002335886403992677                              20.448401654502334                                20.44920581800676                                 20.44840163980092                                 3.912743690552987                                 3.912747773040839                                 3.9127436904791195
0.003372408237461805                              20.64134210726354                                 20.642967422794925                                20.64134205940394                                 3.907792699228156                                 3.9078010276864137                                3.9077926989845437
0.004408930070930932                              20.83195776965755                                 20.834684766762393                                20.831957670044403                                3.9036368805333534                                3.903650953240398                                 3.9036368800221894
0.00544545190440006                               21.01856642292927                                 21.022668095505935                                21.018566253643428                                3.9001198844322444                                3.9001406443406497                                3.900119883578531
0.006481973737869187                              21.201225184265468                                21.206967334656497                                21.201224928240265                                3.8988606926390084                                3.898888362862377                                 3.89886069140627
0.007518495571338315                              21.38078713450284                                 21.38842869705644                                 21.380786775549268                                3.89901947674084                                  3.899056256356456                                 3.8990194750143847
0.00959153923827657                               21.727374753244135                                21.739553182442023                                21.727374143733186                                3.899361179208693                                 3.8994196524648275                                3.89936117628374
0.011664582905214825                              22.061463898895852                                22.079128901934837                                22.061462982808678                                3.899733451471789                                 3.899818047879294                                 3.8997334470863705
0.01373762657215308                               22.385758197818518                                22.40981794992632                                 22.385756923278677                                3.8999444362153564                                3.900059997350425                                 3.899944430095689
0.015810670239091336                              22.70192544765291                                 22.7332216069546                                  22.701923767776293                                3.900079932196317                                 3.900229969267721                                 3.900079924144663
0.017883713906029587                              23.009922666692546                                23.04927860507854                                 23.009920536510492                                3.9001649735167185                                3.900352336628259                                 3.9001649633764868
0.0220298012399061                                23.623069904064437                                23.6809361402469                                  23.62306674663222                                 3.896739608903512                                 3.8970465857651932                                3.8967395921615657
0.02617588857378261                               24.242758208014266                                24.322413104697944                                24.242753853153886                                3.8889448282883676                                3.8893666628129826                                3.8889448052225606
0.03032197590765912                               24.87062019215921                                 24.97518003942173                                 24.87061447766189                                 3.882215332591388                                 3.8827472638823197                                3.8822153035001494
0.03446806324153563                               25.50298545483099                                 25.63552947123833                                 25.502978222178058                                3.8773584009268403                                3.878029479955498                                 3.8773583642673195
0.03861415057541214                               26.13629715423508                                 26.299854320321003                                26.13628824925621                                 3.8725682460082598                                3.873412408636831                                 3.8725681999759374
0.042760237909288644                              26.773320370901274                                26.97085548236106                                 26.773309644983158                                3.8664027284978517                                3.867434200277132                                 3.866402672375111
0.04690632524316515                               27.41673265883111                                 27.65114002129343                                 27.416719969129076                                3.8568512756819207                                3.8581830157564436                                3.8568512033876456
0.051052412577041656                              28.075588736364978                                28.34966044958486                                 28.07557394758487                                 3.8426807720280256                                3.8443215853207264                                3.842680683177891
0.05934458724479468                               29.43549120497329                                 29.797119512769655                                29.435471826811863                                3.809398101294867                                 3.811504190093599                                 3.8093979878875586
0.06763676191254771                               30.761371860670295                                31.22394811873437                                 30.761347246524565                                3.785875973686253                                 3.788291427166668                                 3.7858758443152363
0.07592893658030073                               31.979306300498138                                32.55044076884087                                 31.97927612709384                                 3.7623423266096485                                3.7653670102222647                                3.7623421655295446
0.08495723027685326                               33.08636871450034                                 33.78863622416401                                 33.08633195286944                                 3.725325773572627                                 3.7296294157760155                                3.725325545805976
0.0939855239734058                                34.10840365368193                                 34.944185476460405                                34.108360342119795                                3.6744688680848587                                3.679518269765953                                 3.6744686028977087
0.10301381766995835                               35.20961704308883                                 36.17611527999475                                 35.20956746218741                                 3.5843611820942054                                3.5954464192812954                                3.5843606033837094
0.10527089109409647                               35.53800970507132                                 36.52234723156471                                 35.53795864473966                                 3.531426189753823                                 3.5453236005314785                                3.5314254592691805
0.10733978699993064                               35.942231086991114                                36.94055925580449                                 35.94217882405411                                 3.436059452708853                                 3.4596069339839253                                3.436058207354634
0.1087270242522502                                36.322634269927335                                37.30691722479236                                 36.322581362653125                                3.3165593425275395                                3.351287051421518                                 3.316556252529108
0.1099740900577435                                36.83082600311826                                 37.79503078196501                                 36.83077276077114                                 3.1292282703339867                                3.186169748361729                                 3.129225174157401
0.1112211558632368                                37.639536254487496                                38.516047837352914                                37.6394831130678                                  2.8391774503833145                                2.928244862444517                                 2.839172407863035
0.11246822166873012                               38.807517184684514                                39.62162809647299                                 38.80746463408764                                 2.4220467762005184                                2.5574534153460053                                2.4220388134690896
0.11371528747422342                               40.37057245417964                                 40.98374760798049                                 40.37052103773868                                 1.8423586251822304                                2.040884181702959                                 1.8423458721645758
0.11496235327971674                               42.47607987319333                                 42.855396368226025                                42.47603032726829                                 1.2577891177590776                                1.34651304870572                                  1.2577889603408676
0.11620941908521004                               44.66912985586288                                 44.95320746322841                                 44.66908214924308                                 1.264463272234908                                 1.2652850793944344                                1.2644631334073038
0.11745648489070336                               46.87851324676683                                 47.052444600509375                                46.878467235626886                                1.270601265499609                                 1.2710600906082623                                1.2706011436603095
0.11870355069619666                               48.67368951229662                                 49.15913305864757                                 48.673644389328445                                1.2751709942534644                                1.276344878071095                                 1.2751708839371911
0.11995061650168996                               50.40730562931145                                 51.01314055231347                                 50.407261137992464                                1.2792468152251464                                1.2805966432936076                                1.279246714709756
0.12119768230718328                               52.04031842780296                                 52.70098772587045                                 52.04027426835256                                 1.2828008280108676                                1.2841642012017664                                1.2828007354818658
0.12244474811267658                               53.329696369240025                                54.049496596408574                                53.329651857221904                                1.2854234546878014                                1.2868208588372234                                1.2854233668253432
0.1236918139181699                                54.56045825483915                                 55.31946773097047                                 54.56041318904755                                 1.287784970053689                                 1.2891757897200713                                1.2877848860206023
0.1249388797236632                                55.483454480016746                                56.28132435276632                                 55.48340823711868                                 1.2894699480638636                                1.2908699878609042                                1.2894698654258885
0.12618594552915652                               56.30146591004524                                 56.93995988434472                                 56.301418236164466                                1.290904672825806                                 1.2919878340562458                                1.2909045907662355
0.12743301133464982                               56.818121298448546                                57.4645926661143                                  56.818071601169265                                1.2917835692373163                                1.2928545917701024                                1.291783485687547
0.12868007714014312                               57.232394196465066                                57.91380312594299                                 57.23234225291037                                 1.2924735147813173                                1.2935805591146368                                1.2924734290836901
0.13117420875112973                               57.46010215746378                                 58.29803468978105                                 57.46004463906047                                 1.2928472600232612                                1.2941899599159188                                1.2928471661021028
0.13366834036211633                               57.359809101408246                                58.33067095235464                                 57.3597455053598                                  1.2926831204642772                                1.2942412387888904                                1.2926830161463214
0.13616247197310294                               57.14523599621589                                 58.24015680586774                                 57.14516626824735                                 1.2923294347477072                                1.2940988359313836                                1.292329319253065
0.13865660358408954                               56.89406607964878                                 58.108886373620635                                56.89399032117677                                 1.2919110250755172                                1.2938912815337642                                1.2919108981516985
0.14115073519507612                               56.63223924825013                                 57.96435603266906                                 56.632157604075246                                1.2914697429295077                                1.2936613402886967                                1.2914696045040392
0.14364486680606275                               56.36841117369238                                 57.815742645902674                                56.368323796233824                                1.2910197273983766                                1.293423337437745                                 1.2910195774575695
0.14613899841704936                               56.10546464237575                                 57.66610976522054                                 56.105371681912516                                1.2905657856869461                                1.2931820848478348                                1.2905656242357078
0.148633130028036                                 55.84435470277805                                 57.516480878841094                                55.84425630567932                                 1.2901095751552696                                1.2929392027584348                                1.2901094022049877
0.15362139325000918                               55.32882863736222                                 57.218554470698734                                55.328719789819104                                1.2891926410240204                                1.2924506745539195                                1.2891924451206935
0.16359791969395562                               54.34207579131777                                 56.63252534917632                                 54.34194867532511                                 1.287375697614584                                 1.2914702280017456                                1.2873754581810481
0.17357444613790204                               53.3837594906999                                  56.05333754842371                                 53.383615705444356                                1.2855300365292197                                1.2904751448252958                                1.2855297534198982
0.1935274990257949                                51.61423910799061                                 54.93221324893068                                 51.614069804118                                   1.281899194606671                                 1.2884722596340406                                1.2818988327988203
0.21352749902579493                               49.969303867792576                                53.8433030120695                                  49.96911531119275                                 1.2782472739998212                                1.28642530525356                                  1.2782468393727133


==> plots/4c_battery.csv <==
% Model,battery_test.mph
% Version,COMSOL 5.5.0.359
% Date,"Jul 29 2020, 18:23"
% Table,Probe Table 2 - 
% Time (h),Cell 1 (degC),Cell 3 (degC),Cell 5 (degC),Cell 1 (V),Cell 3 (V),Cell 5 (V),"T, cell1_temp",Cell 2 (degC),Cell 4 (degC),Cell 6 (degC),Cell 2 (V),Cell 4 (V),Cell 6 (V)
0,20.0000546204256,20.000054620006097,20.00005461996335,4.105848812286357,4.105848812284647,4.105848812286526,NaN,20.000054619811408,20.000054619817604,20.00005461971557,4.105848812283851,4.105848812286579,4.105848812286616
1.409141388443135E-4,20.027814451948416,20.02781866515204,20.0278087505435,4.076765117885284,4.076765136771181,4.076765119959861,NaN,20.027808759196887,20.027818639541522,20.027814453838573,4.076765092367244,4.076765116361539,4.076765117884595
2.81828277688627E-4,20.05409515728161,20.054109997384217,20.054079924325777,4.06067840311018,4.060678471434183,4.060678408647775,NaN,20.054079997414476,20.054109971876926,20.054095193976593,4.060678333129555,4.060678397724669,4.060678403096841
5.63656555377254E-4,20.109064094655594,20.10911886266456,20.109021129942846,4.038324464779783,4.03832472950032,4.038324480367746,NaN,20.109021481761886,20.10911886369621,20.109064219288996,4.03832425773858,4.038324444909109,4.038324464734565
0.001127313110754508,20.228040799682503,20.228333805299883,20.22787152689716,4.020005625199098,4.020007055794566,4.020005686349799,NaN,20.22787384280832,20.228334168714582,20.228041413029985,4.02000480840077,4.020005519217964,4.020005624977523
0.002254626221509016,20.465378854481116,20.466655438348653,20.464668778180965,3.9966608042351615,3.996667231476551,3.9966610585618167,NaN,20.464681566242746,20.466661645292163,20.465382144919147,3.9966572920072183,3.9966603447804583,3.996660803056632
0.004509252443018032,20.934038460628358,20.93901604363822,20.93084738589613,3.9775771899946526,3.977600665895452,3.9775783136213008,NaN,20.93091854751691,20.939071920313154,20.93405592498067,3.9775624854778147,3.977575417635837,3.977577183845185
0.006763878664527048,21.370142479701542,21.38026738681276,21.362984257464632,3.970708452401033,3.970751377000507,3.970710932987362,NaN,21.363162965578226,21.380422095378606,21.37018290044989,3.9706788807397912,3.970704890137489,3.9707084383937628
0.011273131107545081,22.140986504266664,22.165442028147538,22.120524934259436,3.965938818742795,3.9660426359299383,3.9659457103289455,NaN,22.121169441456004,22.166009992282284,22.141093941665076,3.965854742171485,3.965930390673814,3.965938782557199
0.015782383550563113,22.845538378499896,22.887489479351757,22.806993463030324,3.961737441120564,3.961914815426032,3.961750086346931,NaN,22.80844355615227,22.888720265946233,22.845716462243956,3.961580690021292,3.9617232746673476,3.961737382697572
0.024800888436599177,24.03982698242288,24.123894341265498,23.95220693543365,3.9596655849027522,3.9599865164642107,3.959693062273036,NaN,23.957920472067826,24.127315316159127,24.03988995556921,3.9593523265701656,3.9596381488373287,3.959665565154572
0.03381939332263524,25.055559379206727,25.185827264237332,24.910513950235213,3.961398563288018,3.961883542784153,3.9614423175291265,NaN,24.920615380050947,25.19203570723562,25.05533283385256,3.9608945007483727,3.961357393992271,3.9613986316274357
0.0428378982086713,25.95997894973067,26.138419646402838,25.752434972410924,3.9624221222829266,3.9630737447261963,3.9624825859585266,NaN,25.76829515863676,26.147850216035863,25.959163074352944,3.9617185690297436,3.9623673898476754,3.9624223599714625
0.06087490798074343,27.67615761747726,27.95585543471782,27.333375795718382,3.958812670640394,3.959869606513846,3.9589300918407044,NaN,27.363503361406515,27.971714508926368,27.67289121437426,3.957620450396198,3.958711426517306,3.958813789559043
0.07891191775281556,29.500596847205486,29.885367724839853,29.013321874260157,3.944409353366155,3.945730460160371,3.944567158077589,NaN,29.059996380610073,29.909371013329405,29.493810892667682,3.9428733707982198,3.9442769712556247,3.9444115510074393
0.09891191775281555,31.257661057191285,31.756326271344903,30.608127342398348,3.9307262046882383,3.932353684598994,3.9309256970361117,NaN,30.680105256769764,31.789359810243354,31.24480561523012,3.928798604518597,3.9305629031841094,3.9307301530010688
0.11891191775281555,32.94851305502107,33.55690995730464,32.13680153289539,3.901808652272294,3.9039235128387273,3.902045895782364,NaN,32.23893543538935,33.599705769665206,32.927474318026555,3.8992698516699185,3.9016183245004896,3.901814801382755
0.13891191775281556,34.517935576724426,35.232191126769465,33.54843657836352,3.8581929109416127,3.860416087066763,3.8584639615445346,NaN,33.676842788233614,35.28375795420368,34.48794938772397,3.8554770007665633,3.8579788038435154,3.858201294420731
0.15891191775281555,35.33634225092993,36.133067544284984,34.23241033157677,3.8257019150872185,3.828113408339429,3.825879175320453,NaN,34.389564798465756,36.19352035117373,35.29633050164398,3.8227140625658667,3.8255642765360465,3.8257083398421208
0.17891191775281556,35.616900880457706,36.47366706994984,34.40807461382343,3.7862101175697163,3.7891892001212586,3.786343541732729,NaN,34.59425873875762,36.53926473404351,35.56576222304204,3.7824997037262342,3.7861083116869736,3.7862157619974988
0.19891191775281555,35.68624274402504,36.58369853490541,34.39473539521106,3.7229933894179785,3.72618744417674,3.7230064859717715,NaN,34.6071296106187,36.65542115849149,35.623965139949746,3.7189766713235306,3.722983561446615,3.7229940209451566
0.21891191775281554,35.76364001510302,36.675205018319446,34.410852210573694,3.6127782018891987,3.618668968525323,3.6126560869856763,NaN,34.660413263292185,36.76034077054976,35.68925876057966,3.6053539096993243,3.6128681731442507,3.61277148756217


==> plots/6c_battery.csv <==
% Model,battery_test.mph
% Version,COMSOL 5.5.0.359
% Date,"Jul 29 2020, 18:20"
% Table,Probe Table 2 - 
% Time (h),Cell 1 (degC),Cell 3 (degC),Cell 5 (degC),Cell 1 (V),Cell 3 (V),Cell 5 (V),"T, cell1_temp",Cell 2 (degC),Cell 4 (degC),Cell 6 (degC),Cell 2 (V),Cell 4 (V),Cell 6 (V)
0,20.000100532475642,20.000100531703765,20.000100531625947,4.0774186719785614,4.077418671975096,4.077418671978927,NaN,20.000100531345993,20.00010053135651,20.00010053116847,4.077418671973488,4.077418671979043,4.077418671979124
9.39403107209466E-5,20.031537139876832,20.03153954538567,20.031532286630636,4.043295480925603,4.043295492786363,4.04329548301124,NaN,20.03153227686755,20.03153950580395,20.031537136351062,4.043295456947736,4.043295479908867,4.043295480927117
1.878806214418932E-4,20.063329388072873,20.06333855902784,20.06331604635892,4.024293621791982,4.0242936684118655,4.024293627519655,NaN,20.06331606970906,20.063338507919127,20.06332941613971,4.024293553864498,4.02429361787678,4.0242936217799326
3.757612428837864E-4,20.128344391461553,20.128380654132116,20.128306779855677,4.000152797862145,4.0001529828665,4.00015281397558,NaN,20.128306990853616,20.1283806330826,20.12834448611636,4.000152606094125,4.000152782335633,4.000152797821593
7.515224857675728E-4,20.269761419500526,20.269976601083272,20.26962064893104,3.9800492205304887,3.9800503619792873,3.980049280567067,NaN,20.269622368653245,20.26997691620835,20.269761868897774,3.9800484808477594,3.980049128624312,3.9800492203388274
0.001127283728651359,20.41202617125066,20.41253143604655,20.411732980084878,3.9657949172656854,3.9657974918225825,3.9657950417388412,NaN,20.411737451843067,20.412532766678908,20.412027205693562,3.9657934426312877,3.96579470219259,3.9657949168265167
0.0018788062144189318,20.69162747531925,20.693119780940606,20.69081464340428,3.952280887748289,3.952288516084901,3.952281229743671,NaN,20.690830507426085,20.693128420928645,20.69163090749163,3.9522768100138266,3.952280256232158,3.9522808863042185
0.0033818511859540776,21.232809084764767,21.237681449985075,21.229949427007,3.942078804879956,3.942101702856722,3.9420799871497554,NaN,21.230020627366628,21.237741541563878,21.23282385024885,3.9420657021188266,3.942076765651766,3.942078798775454
0.004884896157489223,21.736136153126267,21.745588107777962,21.730142421071946,3.9390789959664683,3.939123554832153,3.93908143348042,NaN,21.730311531278858,21.745747737584395,21.736169260316956,3.9390515550867056,3.9390750871545612,3.9390789825025294
0.007890986100559515,22.675270836402944,22.697567031025983,22.658634246951067,3.93458253946577,3.934688112024252,3.9345890977800013,NaN,22.659233921284283,22.698160096872527,22.675363324042053,3.9345066745522335,3.9345735162844813,3.9345825030061943
0.010897076043629805,23.55091044644945,23.58908469178732,23.519401344696973,3.932003653378454,3.9321693170689787,3.93201571351275,NaN,23.520756214838627,23.59039168646791,23.551075844199147,3.9318727652083365,3.93198854190176,3.932003590072331
0.016909255929770384,25.04728538883427,25.12488286046994,24.973011617885447,3.9360217048582724,3.936351064518426,3.9360487079418878,NaN,24.97735403806098,25.128622945162363,25.047552036555032,3.935724590519926,3.9359921336542465,3.936021607915427
0.022921435815910968,26.36266465209735,26.48486352685819,26.235414390581866,3.9391829733359427,3.939692932592229,3.9392271465319673,NaN,26.244542847664775,26.492049510627055,26.36288498290935,3.9386890849157306,3.9391380591436227,3.9391828968511002
0.028933615702051548,27.56277930799297,27.732312953832434,27.374750375976703,3.9413785761461435,3.9420694992870007,3.9414449155856452,NaN,27.39156336726319,27.74448623644082,27.562658544319163,3.9406787098366105,3.9413144672047298,3.941378618753387
0.04095797547433271,29.984500181657097,30.258026569752758,29.66003169260017,3.9349244660027276,3.9360966414986778,3.935045933200652,NaN,29.694051311776377,30.280009280727597,29.982942559620767,3.9336728965940697,3.9348138399683488,3.9349250491101495
0.052982335246613874,32.343239541192645,32.72970506435735,31.862865218051525,3.9252709466054494,3.926769835612825,3.925438457913725,NaN,31.920494584372022,32.763760819774404,32.33877378938769,3.9236125657580274,3.9251243066496078,3.9252725038575567
0.07298233524661388,35.93910781099112,36.52174182110667,35.17333085118901,3.900354211399102,3.9026819630100786,3.9005942627124726,NaN,35.283696234390106,36.57847493593425,35.925517830257434,3.8976782586360113,3.9001537863065154,3.9003584715073254
0.09298233524661388,39.10687142703256,39.896283612108334,38.04251166791698,3.8430439133582612,3.845678172564939,3.843327290229733,NaN,38.19329632177647,39.96837385116527,39.08059647445236,3.839924719548559,3.842814545553226,3.8430509088443237
0.11298233524661387,40.517956528000354,41.46785783727313,39.197844914030554,3.7955486221127774,3.7986572820471016,3.7957199402652724,NaN,39.416869585947325,41.552713605258816,40.47234097581662,3.791776316989138,3.795414335989634,3.795554541894137
0.13298233524661388,41.232158440327964,42.270555374237404,39.70875936917781,3.706365040802929,3.7109780183125576,3.7063523965202467,NaN,40.0034852298632,42.387247008960344,41.164390003064455,3.700651814744222,3.706374628091422,3.706364478321768
0.15298233524661387,49.04246741009223,49.87343859682949,47.09309670616631,3.26123536062865,3.286736050106665,3.2608660450496636,NaN,48.0884243859478,50.33919473353154,48.87176893496735,3.2306843845511835,3.2614810304754767,3.2612030211633827
0.16731435170331124,59.11667584002589,60.3168249880635,56.73974945834044,1.302068850665946,1.3034996646544081,1.3014388585403311,NaN,57.80976141923992,60.68904379464641,58.878854351481436,1.3004244089714256,1.3024855987140185,1.3020058173022542
0.1724042584666287,58.05006946853081,59.37782990554126,55.540782393319375,1.3007338536829267,1.3023864520509945,1.3000749317477094,NaN,56.55756401828427,59.70336377583112,57.79408387564882,1.298757606459368,1.3011679976655788,1.300666633585268
0.17749416522994618,56.37779804006448,57.81952138953761,53.761950717038246,1.2985105759365527,1.3004370406496832,1.2978347078217056,NaN,54.71290986820776,58.09429173860707,56.10810474669171,1.2961244010261772,1.2989540740528107,1.2984408940800567
0.18258407199326365,54.748955323896894,56.27491539221671,52.053466364876954,1.296178010899379,1.2983682947102348,1.2954939518330881,NaN,52.948400588815275,56.512033872807365,54.469304472521,1.2933873317563738,1.2966254435857305,1.2961070413264415
0.18767397875658112,53.184903000119846,54.77099050434646,50.43367126235148,1.2937674040675353,1.2962107396733482,1.2930827202756132,NaN,51.28123880896487,54.98033858575815,52.898130803318395,1.2905843010365172,1.2942142241692558,1.2936960366605559
0.19785379228321606,50.296330873269994,51.93459850316094,47.50447925876142,1.2888209248089466,1.2917092488844482,1.2881555850624902,NaN,48.28371348798555,52.111958905139545,50.00237193500152,1.2849483583426902,1.2892536159620527,1.288750870023642
0.208033605809851,47.64750692635852,49.285368513363665,44.8711608726116,1.2836443984790136,1.286922394897397,1.283014986277524,NaN,45.60285866721381,49.446098711530624,47.35111850594882,1.279175095423064,1.2840521486633103,1.2835772056707058


==> plots/8c_battery.csv <==
% Model,battery_test.mph
% Version,COMSOL 5.5.0.359
% Date,"Jul 29 2020, 18:22"
% Table,Probe Table 2 - 
% Time (h),Cell 1 (degC),Cell 3 (degC),Cell 5 (degC),Cell 1 (V),Cell 3 (V),Cell 5 (V),"T, cell1_temp",Cell 2 (degC),Cell 4 (degC),Cell 6 (degC),Cell 2 (V),Cell 4 (V),Cell 6 (V)
0,20.00015427690829,20.00015427572248,20.000154275603222,4.054207151805639,4.0542071517999325,4.054207151806263,NaN,20.000154275176214,20.00015427519014,20.00015427490166,4.054207151797304,4.054207151806461,4.054207151806598
7.045340536251084E-5,20.034984429125416,20.034985966264685,20.03498005355698,4.016424124963161,4.016424132980761,4.016424127053899,NaN,20.03498003277116,20.03498591517655,20.034984421880097,4.016424102032125,4.016424124253095,4.016424124966623
1.4090681072502167E-4,20.07117470413607,20.071180955350087,20.071162464005738,3.9948048970160834,3.9948049310467413,3.9948049028585095,NaN,20.07116245732118,20.071180877807365,20.07117472914001,3.994804830087219,3.9948048940692833,3.9948048970041485
2.8181362145004334E-4,20.14517610115712,20.145202323925446,20.14514131821636,3.969553171750008,3.9695533156329517,3.9695531883167186,NaN,20.1451414436267,20.145202255674917,20.14517618141855,3.9695529804550898,3.9695531592929147,3.9695531717117802
5.636272429000867E-4,20.30396215612768,20.304131268748677,20.303835778546897,3.9480937541902734,3.9480947236487016,3.9480938141037623,NaN,20.30383715103244,20.30413154744963,20.303962524233157,3.9480930349381174,3.9480936738846912,3.9480937540157606
8.4544086435013E-4,20.460507047321926,20.46091214550478,20.460250363338957,3.935917019683587,3.935919247366228,3.9359171408160365,NaN,20.460254037371158,20.460913314117533,20.460507880083526,3.935915623528183,3.9359168279610968,3.9359170192905957
0.0014090681072502168,20.775466345728205,20.77669765787107,20.77478071357899,3.9228516998613077,3.922858051746708,3.9228520204333766,NaN,20.774794103200577,20.776704975099335,20.775468963663172,3.9228482284640562,3.9228511207315493,3.922851698637274
0.00253632259305039,21.374747528831165,21.378865351032346,21.372441241931995,3.9169441674781766,3.916964974286263,3.9169452267789278,NaN,21.37250118627128,21.378916607095732,21.374758538383844,3.9169328157140586,3.916942252578631,3.9169441624213786
0.0036635770788505636,21.946960134818426,21.95506366486137,21.94218296346031,3.913845516213972,3.9138866050525807,3.9138476730447898,NaN,21.94232656000628,21.95520482362781,21.946985193248565,3.913822030947982,3.9138417938440653,3.913845504900417
0.005918086050450911,23.02005928499358,23.03957209886852,23.006746004824038,3.9095677326403333,3.9096644887343373,3.9095735499594753,NaN,23.007266752265423,23.04012910304732,23.020133954458686,3.9095043368187783,3.9095589630106655,3.909567700013054
0.008172595022051258,24.007650598971736,24.04139115010946,23.982199239288832,3.9112331945237897,3.911390015990351,3.9112439795796665,NaN,23.98337475312411,24.042632829057027,24.007791607158936,3.9111203566918222,3.911218370745774,3.911233134771337
0.012681612965251953,25.750488459296207,25.820361144470837,25.68846943752169,3.916663215152883,3.9169809303764387,3.9166880767765666,NaN,25.69236143789243,25.82408562384404,25.750762988309134,3.916398751973591,3.916633712188199,3.916663105102179
0.01719063090845265,27.311687493086367,27.422560027068073,27.202555028810593,3.920928452493664,3.9214265045503938,3.9209701615508976,NaN,27.211671024316843,27.430633070481292,27.311999808274606,3.920478727219853,3.920882992987841,3.9209283331307216
0.021699648851653344,28.74495082717516,28.901191727284527,28.579611002195918,3.924174455628815,3.9248545289162644,3.924241832754917,NaN,28.596073105029745,28.91469061504273,28.745111631746113,3.92352520409779,3.9241052854873,3.9241743900998363
0.03071768473805473,31.63771759865176,31.892347541055415,31.342585045553278,3.9153656314187337,3.9165515997485736,3.91548318428533,NaN,31.383646734399576,31.919311947228607,31.63650803234424,3.9141780195483995,3.915253470891048,3.9153661131954314
0.03973572062445612,34.40610598520908,34.772220829927676,33.95758544847223,3.909582193890672,3.9111228237239275,3.909746926243885,NaN,34.02313540766363,34.81373430043038,34.402398864814586,3.9079575048191133,3.9094324804080047,3.9095835554396228
0.05596818521997862,39.01262492761555,39.593572683518744,38.22622868151052,3.878772176212447,3.8814076567401927,3.879024725795435,NaN,38.37174834889163,39.67556426525596,38.99646833122455,3.8758105992664,3.8785592745689095,3.8787773648710924
0.07057740335594888,42.634457263093395,43.43060012162226,41.535603753617465,3.83014184194107,3.8329186601639047,3.8303945810912157,NaN,41.73177447798594,43.52967690075752,42.60485551093274,3.826880508614913,3.8299359391082852,3.830148650420653
0.09057740335594888,45.14606986250931,46.147222658689884,43.667474101907885,3.7535683449505806,3.757582217643914,3.753671286012593,NaN,43.97967441434264,46.293003559314855,45.08884521392878,3.748680302433571,3.753488494476264,3.753572328978031
0.11057740335594887,49.510118101137095,50.635837959777234,47.62311373482004,3.506320544982624,3.523007800633743,3.506042523965746,NaN,48.242654876466304,50.87999370715886,49.39110589229534,3.4866638044849165,3.506522375045013,3.506303010367488
0.13057740335594886,51.01351268728001,53.00740084233905,49.04078423959919,1.2805974609151825,1.284782503338721,1.2801583414397484,NaN,48.204345738338645,52.77256719432444,51.06881070910316,1.2740113433873417,1.2809890176412497,1.2806097699779753
0.1385681996882068,48.71217621885779,50.66319371428381,46.69813897913332,1.2752650045260452,1.2798215366713237,1.2748410791225913,NaN,46.08634722487915,50.54691646077305,48.80104076373999,1.268466977695869,1.2756511905319174,1.275283709213972
0.14655899602046474,46.624757646142314,48.511052681722504,44.585861275268144,1.2699255707292139,1.2747719207031258,1.2695219064139296,NaN,44.16226928977471,48.48153675671762,46.72813537768775,1.2629727553714485,1.2702931791466947,1.2699460376356324
0.15454979235272268,44.72802618061917,46.534998638129196,42.68200655517853,1.2646344526714242,1.2696847664796802,1.2642553688867542,NaN,42.420991523670295,46.57108255861874,44.833386186246344,1.2576139045484604,1.2649759316965736,1.2646539736326063
0.17053138501723852,41.611932437576456,43.23436579749739,39.606496188007554,1.2549978676858524,1.2601631815201342,1.2546739925342194,NaN,39.59019895031332,43.34734058961669,41.692132363361566,1.2481127872937896,1.255278133677109,1.2550108198617844
0.19053138501723854,38.566638629953786,39.96008751388945,36.65577256913383,1.244440412849511,1.249409300443606,1.2441829943755964,NaN,36.85510218820474,40.12359898211395,38.598240849012825,1.238028291151171,1.2446501556284615,1.2444446700788214
0.21053138501723853,36.217439424413385,37.40515968850383,34.422513435019596,1.2355551726538554,1.2401253690436451,1.2353546239637305,NaN,34.76360243427638,37.58797449349697,36.19644719409723,1.2297529361544703,1.235708303765945,1.2355528271731406


==> plots/Battery_parameters.csv <==
C_rate,4,C rate
Q_cell,4[A*h],Battery cell capacity
I_1C,Q_cell/1[h],1C current
kT_batt_ang,30[W/m/K],"Thermal conductivity, in plane"
kT_batt_r,1[W/m/K],"Thermal conductivity, cross plane"
Ea_eta1C,24[kJ/mol],Activation energy
Ea_J0,-59[kJ/mol],Activation energy
Ea_Tau,24[kJ/mol],Activation energy
T0,20[degC],Reference temperature
J0_0,0.85,J0 at reference temperature
tau_0,1000[s],tau at reference temperature
eta_1C,4.5[mV],eta_1C at reference temperature
rho_batt,2000[kg/m^3],Battery density
Cp_batt,1400[J/(kg*K)],Battery heat capacity
ht,30[W/m^2/K],Heat transfer coefficient
T_init,20[degC],Initial/external temperature


==> plots/both_0.8V_4C.txt <==
% Model:              hybrid.mph
% Version:            COMSOL 5.5.0.359
% Date:               Jul 27 2020, 19:21
% Table:              Probe Table 1 - 
% Time (h)                                        Cell 1 (degC)                                     Cell 2 (degC)                                     Cell 3 (degC)                                     Cell 1 (V)                                        Cell 2 (V)                                        Cell 3 (V)
0                                                 20.000021250661973                                20.00002125067158                                 20.00002125066402                                 4.10584867614125                                  4.105848676141289                                 4.1058486761412585
1.791639302677036E-5                              20.000982949218496                                20.000982976758166                                20.00098294922043                                 4.098782985980126                                 4.098782986093789                                 4.098782985980135
3.583278605354072E-5                              20.00196431360132                                 20.001964396548203                                20.001964313604162                                4.093086155819027                                 4.0930861561653575                                4.09308615581904
7.166557210708143E-5                              20.003983449684426                                20.003983705994187                                20.00398344969176                                 4.0837681514361                                   4.083768152528139                                 4.083768151436132
7.946411570367311E-5                              20.00443360642663                                 20.00443391273791                                 20.00443360643692                                 4.082141581163535                                 4.082141582472902                                 4.0821415811635795
8.979294791668706E-5                              20.005035403170837                                20.005035784042946                                20.005035403181807                                4.080154578330735                                 4.080154579966164                                 4.080154578330782
9.609418858398775E-5                              20.005405423254615                                20.005405854284504                                20.00540542326837                                 4.079022310141885                                 4.079022311997766                                 4.0790223101419425
1.0176530518455836E-4                             20.00574012465745                                 20.005740603856793                                20.005740124674844                                4.07804483033993                                  4.078044832408303                                 4.078044830340005
1.0743642178512896E-4                             20.006076310535718                                20.006076840793753                                20.00607631055459                                 4.077101376399319                                 4.077101378693695                                 4.0771013763993995
1.0885420093527162E-4                             20.006160584869747                                20.006161128344274                                20.006160584888335                                4.076870647087545                                 4.076870649440538                                 4.076870647087624
1.1168975923555692E-4                             20.006329444488415                                20.00633001493827                                 20.006329444508367                                4.076414579084105                                 4.076414581556886                                 4.07641457908419
1.1452531753584223E-4                             20.006498668728796                                20.00649926688226                                 20.00649866875051                                 4.075965560051865                                 4.075965562647864                                 4.075965560051956
1.1594309668598489E-4                             20.00658345580007                                 20.00658406816683                                 20.00658345582167                                 4.075744450357794                                 4.075744453017109                                 4.0757444503578855
1.187786549862702E-4                              20.00675336221974                                 20.006754003743254                                20.006753362242023                                4.075308512923654                                 4.0753085157130515                                4.0753085129237485
1.244497715868408E-4                              20.00709445427384                                 20.007095157059723                                20.007094454299818                                4.074459851607781                                 4.074459854671301                                 4.074459851607892
1.3579200478798205E-4                             20.00778132058258                                 20.00778215737739                                 20.00778132061498                                 4.072842972459997                                 4.0728429761266245                                4.072842972460137
1.4567506441070667E-4                             20.008383337245448                                20.00838430006621                                 20.00838333728342                                 4.071488320348306                                 4.071488324584672                                 4.07148832034847
1.5269215887558877E-4                             20.008812471853503                                20.008813528693622                                20.00881247189585                                 4.0705516810653295                                4.070551685728128                                 4.070551681065514
1.552458483656718E-4                              20.00896886858129                                 20.008969960239824                                20.008968868626255                                4.070214045103192                                 4.070214049924095                                 4.070214045103386
1.5737289343289488E-4                             20.009099287271567                                20.00910040834458                                 20.00909928731886                                 4.069935005927969                                 4.069935010882574                                 4.0699350059281745
1.5949993850011796E-4                             20.00922985907806                                 20.0092310099854                                  20.009229859124332                                4.069658102299864                                 4.069658107390207                                 4.069658102300067
1.6162698356734104E-4                             20.00936057858945                                 20.009361759741978                                20.009360578636063                                4.06938328470813                                  4.069383289936216                                 4.069383284708335
1.6375402863456413E-4                             20.009491454873114                                20.009492666714266                                20.0094914549216                                  4.069110500672174                                 4.06911050604014                                  4.069110500672386
1.658810737017872E-4                              20.0096224761906                                  20.00962371912607                                 20.009622476242157                                4.068839704384842                                 4.068839709894677                                 4.068839704385066
1.663596588419124E-4                              20.009651963598174                                20.009653213551246                                20.009651963647173                                4.068778875316786                                 4.068778880858646                                 4.068778875317001
1.668382439820376E-4                              20.00968145848975                                 20.009682715485383                                20.009681458542786                                4.068719027460345                                 4.068719032983644                                 4.068719027460575
1.672689706081503E-4                              20.009708009945655                                20.009709273292458                                20.009708009994426                                4.068670660920018                                 4.06867066647196                                  4.06867066092023
1.6813042386037562E-4                             20.00976113712352                                 20.00976241324662                                 20.0097611371761                                  4.068574209776446                                 4.06857421538603                                  4.068574209776676
1.68345787173432E-4                               20.009774420417273                                20.009775699737247                                20.00977442046974                                 4.068550114569884                                 4.068550120193891                                 4.068550114570112
1.6877651379954467E-4                             20.00980099297317                                 20.00980227870491                                 20.009800993025976                                4.068501994143233                                 4.068501999796174                                 4.068501994143461
1.68991877112601E-4                               20.009814280762043                                20.00981556970578                                 20.00981428081394                                 4.068477951385409                                 4.068477957052847                                 4.068477951385635
1.6909955876912917E-4                             20.009820925040117                                20.009822215593374                                20.009820925093663                                4.0684659343652605                                4.06846594003996                                  4.068465934365492
1.6931492208218553E-4                             20.009834215027354                                20.00983550879471                                 20.009834215079536                                4.06844191771864                                  4.068441923407848                                 4.068441917718867
1.697456487082982E-4                              20.00986079990588                                 20.009862100123087                                20.009860799958915                                4.068393953671599                                 4.068393959389925                                 4.068393953671829
1.7060710196052355E-4                             20.009913990830228                                20.009915303999946                                20.00991399088315                                 4.068298300006478                                 4.068298305783306                                 4.06829830000671
1.7233000846497422E-4                             20.01002045765415                                 20.010021796987132                                20.010020457709402                                4.068108070499026                                 4.068108076394103                                 4.068108070499265
1.7577582147387563E-4                             20.010233729048537                                20.01023512169934                                 20.01023372910629                                 4.067731772565622                                 4.067731778702039                                 4.067731772565874
1.8266744749167844E-4                             20.010661814353796                                20.010663318364095                                20.01066181441894                                 4.0669947445768395                                4.066994751218443                                 4.066994744577122
1.8955907350948122E-4                             20.011091122179607                                20.011092741277935                                20.011091122245205                                4.066272314064428                                 4.0662723212296505                                4.066272314064716
2.033423255450868E-4                              20.011955405456888                                20.01195727374312                                 20.011955405537833                                4.064879442716516                                 4.064879451020337                                 4.064879442716872
2.171255775806924E-4                              20.012824261628396                                20.01282639416445                                 20.01282426171997                                 4.063533208615735                                 4.063533218133169                                 4.063533208616141
2.446920816519036E-4                              20.014567123850384                                20.014569861334962                                20.014567123969186                                4.06099570191036                                  4.06099571422823                                  4.060995701910892
2.9982508979432593E-4                             20.018117124023433                                20.01812135909836                                 20.01811712420141                                 4.056383537268451                                 4.0563835566273445                                4.056383537269263
4.1009110607917064E-4                             20.02544071150635                                 20.025449121547467                                20.025440711818874                                4.048370278852343                                 4.048370318359699                                 4.048370278853814
6.3062313864886E-4                                20.04066723178545                                 20.04068886351513                                 20.04066723230983                                 4.035285502921423                                 4.035285603456406                                 4.035285502923876
8.511551712185496E-4                              20.056013248805982                                20.056053072997543                                20.056013249397665                                4.027303526188022                                 4.027303715020038                                 4.027303526190881
0.0012922192363579285                             20.087575413970228                                20.0876715542675                                  20.08757541381061                                 4.01402132944899                                  4.014021802279927                                 4.014021329448367
0.0017332833014973073                             20.11970463750953                                 20.119877623875368                                20.119704635491132                                4.004085232211803                                 4.004086078421492                                 4.004085232202257
0.002615411431776065                              20.184486544711433                                20.184893741827125                                20.184486534057612                                3.9899757799753943                                3.989977700675643                                 3.9899757799256284
0.003497539562054823                              20.249492793488287                                20.25021599743701                                 20.24949276903243                                 3.981111739493498                                 3.981115108051459                                 3.9811117393803777
0.004379667692333581                              20.314817293299257                                20.31593829669987                                 20.314817249858663                                3.9745833223631117                                3.974588609051184                                 3.974583322159555
0.006143923952891097                              20.442431514328973                                20.444537055777403                                20.442431420884418                                3.9675739281576523                                3.967582957844205                                 3.9675739277577473
0.007908180213448612                              20.565814501897023                                20.569196088929402                                20.565814340128327                                3.9645305840112464                                3.9645451497133193                                3.964530583315774
0.011436692734563644                              20.801957711393925                                20.808758805299135                                20.801957361018935                                3.959136619946146                                 3.959166138518932                                 3.959136618427493
0.014612354003567174                              21.005450148906732                                21.016282083644626                                21.005449573447322                                3.9548487468258                                   3.954895981029888                                 3.9548487443190163
0.0177880152725707                                21.201421359388974                                21.21714171640747                                 21.201420511021013                                3.9511737088409715                                3.951240725817685                                 3.951173705226083
0.020963676541574227                              21.38956559775471                                 21.410987553791927                                21.38956443235901                                 3.950017606657228                                 3.950104260724622                                 3.950017601942655
0.024139337810577755                              21.56977676146363                                 21.597670940074522                                21.569775238068075                                3.9499692629169476                                3.9500818001865965                                3.9499692567697093
0.030490660348584813                              21.911785673714746                                21.95474280663325                                 21.911783324980604                                3.9498430737235344                                3.9500154482697334                                3.949843064294833
0.03684198288659187                               22.233912997903133                                22.294595724415785                                22.233909689150323                                3.9496167491827276                                3.9498601499689983                                3.9496167359024095
0.04319330542459892                               22.542943370748787                                22.623751488912205                                22.54293898440335                                 3.949097394583549                                 3.949420097559295                                 3.9490973770510567
0.049544627962605975                              22.84539057624397                                 22.94865402826315                                 22.84538500069084                                 3.948485108272878                                 3.9488921013001836                                3.9484850862712313
0.05589595050061303                               23.148917737808176                                23.27692121801607                                 23.148910865976347                                3.9461544367219594                                3.946706348495995                                 3.9461544070365697
0.062247273038620085                              23.46484993165012                                 23.619439330324383                                23.464841651856773                                3.939694659216499                                 3.9403551536716193                                3.939694623762248
0.0749499181146342                                24.130442700277115                                24.34608151192407                                 24.130431286717055                                3.9275671127011376                                3.9284478440218504                                3.9275670659346678
0.0876525631906483                                24.81883323208507                                 25.109880288695194                                24.81881806796855                                 3.9184591286157175                                3.9196271356153565                                3.9184590674852906
0.10765256319064831                               25.881234302957466                                26.309205165021012                                25.881212431940753                                3.8978230783767223                                3.899674332380728                                 3.8978229830828246
0.1276525631906483                                26.995793114006062                                27.57957315251798                                 26.995763905075023                                3.8552160065776726                                3.857816044577635                                 3.855215875450995
0.1476525631906483                                27.983759919798956                                28.74929720788066                                 27.983722539380153                                3.819376048807273                                 3.8224286720193894                                3.8193758975371073
0.16765256319064828                               28.72009032399609                                 29.662111562425935                                28.720044890889596                                3.785616822488153                                 3.7894133738699862                                3.7856166361172248
0.1876525631906483                                29.391320578562784                                30.51887450791736                                 29.391267195155194                                3.7324982764099377                                3.7376250838494514                                3.7324980282284175
0.2076525631906483                                29.9560562526774                                  31.269836383958705                                29.955995316837118                                3.658206759532007                                 3.66495126284556                                  3.658206438370283


==> plots/both_0.8_6C.txt <==
% Model:              hybrid.mph
% Version:            COMSOL 5.5.0.359
% Date:               Jul 27 2020, 19:57
% Table:              Probe Table 1 - 
% Time (h)                                        Cell 1 (degC)                                     Cell 2 (degC)                                     Cell 3 (degC)                                     Cell 1 (V)                                        Cell 2 (V)                                        Cell 3 (V)
0                                                 20.000039113256264                                20.00003911327599                                 20.000039113255184                                4.077418396167081                                 4.077418396167169                                 4.077418396167076
1.2137793127506152E-5                             20.001235021335788                                20.001235044252212                                20.00123502133374                                 4.069744140257801                                 4.069744140361632                                 4.069744140257792
2.4275586255012303E-5                             20.00244933492263                                 20.0024494056222                                  20.002449334921778                                4.063220660097133                                 4.063220660420689                                 4.063220660097131
4.8551172510024606E-5                             20.004941735012608                                20.004941951467913                                20.004941735017837                                4.052117518063888                                 4.052117519072968                                 4.052117518063914
7.282675876503691E-5                              20.00752339853574                                 20.007523848569292                                20.00752339855012                                 4.043471927759449                                 4.043471929896124                                 4.043471927759518
1.2137793127506153E-4                             20.01288347341955                                 20.01288468496159                                 20.01288347346349                                 4.031317754586529                                 4.0313177604901504                                4.031317754586744
1.6992910378508614E-4                             20.01845664875691                                 20.018459021705212                                20.01845664885525                                 4.022511022452661                                 4.022511034286662                                 4.022511022453151
2.6703144880513535E-4                             20.030002589859123                                20.030008540122253                                20.03000259011219                                 4.008167406234077                                 4.008167437059644                                 4.008167406235386
3.6413379382518456E-4                             20.042139475468844                                20.042151522165966                                20.042139475943088                                4.000596329217698                                 4.000596390489666                                 4.000596329220114
4.6123613884523377E-4                             20.054259402231025                                20.054279323453386                                20.054259402931564                                3.993867634776693                                 3.993867737852605                                 3.993867634780335
6.554408288853322E-4                              20.079486263753495                                20.07952898126257                                 20.079486264797936                                3.982587522974111                                 3.9825877456271073                                3.9825875229796073
8.496455189254306E-4                              20.10449474170713                                 20.10456737624014                                 20.104494742887027                                3.9738468928583153                                3.9738472790812924                                3.973846892864726
0.0012380548990056275                             20.155801852193463                                20.155962837330947                                20.15580185235109                                 3.9614118523630917                                3.9614126795086526                                3.9614118523641375
0.0016264642790858243                             20.207053236870706                                20.207331381018207                                20.207053234441275                                3.9532544578150537                                3.953255870720891                                 3.953254457803133
0.002014873659166021                              20.25800108781243                                 20.258424925480483                                20.258001081078703                                3.9473395629508636                                3.9473417417054293                                3.9473395629170027
0.002791692419326415                              20.359184242345805                                20.359966683429207                                20.359184222707654                                3.940259855223368                                 3.940263664839616                                 3.9402598551286356
0.0035685111794868086                             20.45828702222758                                 20.459532383537464                                20.458286982857715                                3.937117086077499                                 3.93712298312936                                  3.9371170858920235
0.005122148699807596                              20.65189212941982                                 20.654382032025808                                20.651892029648593                                3.9324004920504243                                3.9324123850247994                                3.932400491575682
0.006675786220128384                              20.839681484937728                                20.843828722305716                                20.839681298128596                                3.9283649824387346                                3.928384922650914                                 3.9283649815434782
0.00822942374044917                               21.022948019378532                                21.029152307833726                                21.02294772061282                                 3.9247501709901504                                3.9247801591671045                                3.924750169550187
0.009783061260769959                              21.20233932344911                                 21.21098813716202                                 21.202338889383725                                3.9221951490520395                                3.9222360322164667                                3.922195147003842
0.011336698781090747                              21.37720900310785                                 21.388677291842043                                21.377208411737683                                3.9220437013694                                   3.922095143956061                                 3.9220436987176037
0.014443973821732322                              21.712819264156906                                21.730985402461386                                21.71281829798363                                 3.9222337287837212                                3.9223149849611727                                3.9222337244628447
0.017551248862373896                              22.033113472948628                                22.059328027654203                                22.033112056904884                                3.922431152063844                                 3.922548056359738                                 3.9224311457491945
0.02065852390301547                               22.34002426664                                    22.375559382111476                                22.34002233184856                                 3.9225243079243004                                3.922683157170003                                 3.92252429927484
0.023765798943657046                              22.636326915020277                                22.682384037884503                                22.636324397912915                                3.9224452091791995                                3.9226504884092157                                3.922445197957911
0.026873073984298623                              22.925586793133334                                22.983274024220066                                22.925583636295983                                3.922308683922894                                 3.922564250399009                                 3.922308669932817
0.03308762406558177                               23.50328479204154                                 23.587518825863015                                23.5032801892321                                  3.919144116719173                                 3.919556511271802                                 3.9191440941707976
0.039302174146864925                              24.095585384527965                                24.210874969754798                                24.095579109304083                                3.9102569117216173                                3.910818154758711                                 3.9102568811361214
0.04551672422814808                               24.702269705813592                                24.853006551726764                                24.702261540384484                                3.902494836458839                                 3.903198799058112                                 3.902494798261128
0.051731274309431224                              25.317597779883386                                25.50813491690542                                 25.317587511054683                                3.896564145746105                                 3.8974464717434896                                3.896564098088184
0.05794582439071438                               25.937283759694537                                26.170889563025355                                25.93727118042517                                 3.8902131416434287                                3.891310814328263                                 3.8902130823801384
0.06416037447199753                               26.558665197016182                                26.840225323407367                                26.558650110397082                                3.8817381441148107                                3.8831212603425853                                3.881738069737443
0.07658947463456382                               27.843414671239316                                28.232403556621534                                27.84339403479811                                 3.848208735030987                                 3.8503191405635206                                3.8482086224230874
0.08901857479713013                               29.140218609591386                                29.665890961252956                                29.14019115446382                                 3.811912034840833                                 3.8144426601822965                                3.811911901556355
0.10901857479713012                               30.711949063903944                                31.471891255817866                                30.71191037776589                                 3.7659219532499213                                3.7695238792403947                                3.7659217676648336
0.12556835673967778                               31.83973236117447                                 32.801633326153194                                31.839684320587367                                3.698477618756331                                 3.7036924771719364                                3.698477353965364
0.14211813868222542                               33.140827786009595                                34.21634064954304                                 33.14077108413494                                 3.5668652970044055                                3.5775272064917347                                3.566864727906706
0.14625558416786236                               33.67079872615017                                 34.738170017002346                                33.6707401972746                                  3.4407096432203845                                3.462905208586426                                 3.4407079425988742
0.1483243069106808                                34.07433260318345                                 35.135971454171                                   34.074273386328116                                3.2860396038135735                                3.3345806491296655                                3.2860367390937153
0.14988069302584325                               34.53115621086005                                 35.55010921102593                                 34.531096725929785                                3.0976808504765025                                3.157158556114109                                 3.097676173717728
0.15143707914100574                               35.181109303212054                                36.20565110730939                                 35.181049850156114                                2.8035520059854426                                2.884800129975826                                 2.803547358009804
0.1529934652561682                                36.234150285099645                                37.21090611114704                                 36.234091501812884                                2.3687443315233567                                2.4941912035472686                                2.3687370134722006
0.15454985137133065                               37.65175356151957                                 38.52642545114054                                 37.651696009419936                                1.7571734611214778                                1.9502193909657148                                1.7571617654249558
0.15766262360165556                               40.745270992551866                                41.90080370279833                                 40.74521599527725                                 1.2666873154669853                                1.269910270690216                                 1.2666871581933155
0.16046411860894802                               43.148577820726416                                44.87256992812405                                 43.14852396599582                                 1.2732101103424929                                1.277470894707451                                 1.2732099718933954
0.1628297399706991                                45.09092070340114                                 46.90487035621021                                 45.09086736584953                                 1.2779865827779622                                1.2820712169890396                                1.2779864574523938
0.1651953613324502                                46.79075440984269                                 48.65269228203795                                 46.7907008742373                                  1.2818244924773794                                1.2856865894603726                                1.281824376415277
0.1675609826942013                                47.90626955069405                                 49.80545840859685                                 47.90621445435852                                 1.2841795549438277                                1.287910576424825                                 1.2841794417016343
0.1699266040559524                                48.70700602480275                                 50.644862467378516                                48.706948593977756                                1.2857941582654118                                1.2894544367092529                                1.2857940446711527
0.17229222541770348                               49.109225545005586                                51.003946221528224                                49.109164881633376                                1.2865820939655028                                1.2900961905099344                                1.2865819762704167
0.1746578467794546                                49.222421610770766                                51.15423289927884                                 49.222357115325224                                1.2868011140805744                                1.2903615363577998                                1.2868009896282881
0.17702346814120568                               49.139610071434504                                51.13987967915557                                 49.13954140137906                                 1.286641001002473                                 1.2903362763570954                                1.2866408679673542
0.17938908950295676                               48.988180089735295                                51.06688737623546                                 48.988107198361604                                1.286346566756023                                 1.2902075506786548                                1.2863464245134018
0.18175471086470787                               48.814819053877955                                50.97451340990523                                 48.81474200055936                                 1.2860068543046392                                1.2900440009915997                                1.2860067026845485
0.18412033222645896                               48.63511221238912                                 50.87585560495006                                 48.6350310877159                                  1.2856517119104172                                1.289868528064382                                 1.2856515508969177
0.18648595358821005                               48.45425784774261                                 50.77528416446523                                 48.45417274892401                                 1.2852911975411965                                1.2896887992145667                                1.2852910271683875
0.18885157494996116                               48.273985790457346                                50.67425752458661                                 48.27389681415218                                 1.2849287184483813                                1.289507385943134                                 1.28492853876593
0.19358281767346336                               47.91737538543231                                 50.47271078853811                                 47.91727893395176                                 1.2842023752071492                                1.2891428427507619                                1.2842021770709644
0.19831406039696553                               47.566141239060926                                50.27198926822962                                 47.56603767471995                                 1.283474748214491                                 1.2887762843350539                                1.2834745318579768
0.20304530312046773                               47.22044505819207                                 50.07228278844133                                 47.22033473148156                                 1.2827465506518028                                1.2884080692435353                                1.2827463163256305

